Conformalized-DeepONet: A Distribution-Free Framework for Uncertainty Quantification in Deep Operator Networks

In this paper, we adopt conformal prediction, a distribution-free uncertainty quantification (UQ) framework, to obtain confidence prediction intervals with coverage guarantees for Deep Operator Network (DeepONet) regression. Initially, we enhance the uncertainty quantification frameworks (B-DeepONet and Prob-DeepONet) previously proposed by the authors by using split conformal prediction. By combining conformal prediction with our Prob- and B-DeepONets, we effectively quantify uncertainty by generating rigorous confidence intervals for DeepONet prediction. Additionally, we design a novel Quantile-DeepONet that allows for a more natural use of split conformal prediction. We refer to this distribution-free effective uncertainty quantification framework as split conformal Quantile-DeepONet regression. Finally, we demonstrate the effectiveness of the proposed methods using various ordinary, partial differential equation numerical examples, and multi-fidelity learning.

==> figsData/Burgers/Burgers_lower_traj_cop56.txt <==
0.000000000000000000e+00 8.364725857973098755e-03
2.101399749517440796e-02 8.071403019130229950e-03
4.202799499034881592e-02 8.033525198698043823e-03
6.304199248552322388e-02 7.899302057921886444e-03
8.405598998069763184e-02 7.980967871844768524e-03
1.050699874758720398e-01 8.066183887422084808e-03
1.260839849710464478e-01 8.150301873683929443e-03
1.470979899168014526e-01 8.219825103878974915e-03
1.681119799613952637e-01 8.299583569169044495e-03
1.891259849071502686e-01 8.342347107827663422e-03
2.101399749517440796e-01 8.338278159499168396e-03
2.311539798974990845e-01 8.361371234059333801e-03
2.521679699420928955e-01 8.504916913807392120e-03
2.731819748878479004e-01 8.363581262528896332e-03
2.941959798336029053e-01 8.402749896049499512e-03
3.152099549770355225e-01 8.488740772008895874e-03
3.362239599227905273e-01 8.506925776600837708e-03
3.572379648685455322e-01 8.532959967851638794e-03
3.782519698143005371e-01 8.547255769371986389e-03
3.992659449577331543e-01 8.571739308536052704e-03
4.202799499034881592e-01 8.584725670516490936e-03
4.412939548492431641e-01 8.645500987768173218e-03
4.623079597949981689e-01 8.644487708806991577e-03
4.833219349384307861e-01 8.602436631917953491e-03
5.043359398841857910e-01 8.661901578307151794e-03
5.253499150276184082e-01 8.719355799257755280e-03
5.463639497756958008e-01 8.800195530056953430e-03
5.673779249191284180e-01 8.877178654074668884e-03
5.883919596672058105e-01 8.952325209975242615e-03
6.094059348106384277e-01 9.025531820952892303e-03
6.304199099540710449e-01 9.065368212759494781e-03
6.514339447021484375e-01 9.060726501047611237e-03
6.724479198455810547e-01 9.052736684679985046e-03
6.934618949890136719e-01 9.054745547473430634e-03
7.144759297370910645e-01 9.064195677638053894e-03
7.354899048805236816e-01 9.070865809917449951e-03
7.565039396286010742e-01 9.077200666069984436e-03
7.775179147720336914e-01 9.083984419703483582e-03
7.985318899154663086e-01 9.089635685086250305e-03
8.195459246635437012e-01 9.055004455149173737e-03
8.405598998069763184e-01 9.010441601276397705e-03
8.615739345550537109e-01 8.895912207663059235e-03
8.825879096984863281e-01 8.806184865534305573e-03
9.036018848419189453e-01 8.757672272622585297e-03
9.246159195899963379e-01 8.692818693816661835e-03
9.456298947334289551e-01 8.637363091111183167e-03
9.666438698768615723e-01 8.584231138229370117e-03
9.876579046249389648e-01 8.535278961062431335e-03
1.008671879768371582e+00 8.504725992679595947e-03
1.029685854911804199e+00 8.469246327877044678e-03
1.050699830055236816e+00 8.394774980843067169e-03
1.071713924407958984e+00 8.300310932099819183e-03
1.092727899551391602e+00 8.217072114348411560e-03
1.113741874694824219e+00 8.136730641126632690e-03
1.134755849838256836e+00 8.056273683905601501e-03
1.155769824981689453e+00 8.034490048885345459e-03
1.176783919334411621e+00 7.986336015164852142e-03
1.197797894477844238e+00 7.931717671453952789e-03
1.218811869621276855e+00 7.864104583859443665e-03
1.239825844764709473e+00 7.791534066200256348e-03
1.260839819908142090e+00 7.729429751634597778e-03
1.281853914260864258e+00 7.675475440919399261e-03
1.302867889404296875e+00 7.620880380272865295e-03
1.323881864547729492e+00 7.566374726593494415e-03
1.344895839691162109e+00 7.517478428781032562e-03
1.365909814834594727e+00 7.399138528853654861e-03
1.386923789978027344e+00 7.250724360346794128e-03
1.407937884330749512e+00 7.106187753379344940e-03
1.428951859474182129e+00 6.961836013942956924e-03
1.449965834617614746e+00 6.959569174796342850e-03
1.470979809761047363e+00 6.993655115365982056e-03
1.491993784904479980e+00 6.996765267103910446e-03
1.513007879257202148e+00 6.999868433922529221e-03
1.534021854400634766e+00 6.939630955457687378e-03
1.555035829544067383e+00 6.870489567518234253e-03
1.576049804687500000e+00 6.820091512054204941e-03
1.597063779830932617e+00 6.849386263638734818e-03
1.618077874183654785e+00 6.891573779284954071e-03
1.639091849327087402e+00 6.899479776620864868e-03
1.660105824470520020e+00 6.910105235874652863e-03
1.681119799613952637e+00 6.898409686982631683e-03
1.702133774757385254e+00 6.852482445538043976e-03
1.723147869110107422e+00 6.807315628975629807e-03
1.744161844253540039e+00 6.869216449558734894e-03
1.765175819396972656e+00 6.957755889743566513e-03
1.786189794540405273e+00 7.021574769169092178e-03
1.807203769683837891e+00 7.033715024590492249e-03
1.828217744827270508e+00 7.045547943562269211e-03
1.849231839179992676e+00 7.054963149130344391e-03
1.870245814323425293e+00 7.024201098829507828e-03
1.891259789466857910e+00 6.992852315306663513e-03
1.912273764610290527e+00 6.926847621798515320e-03
1.933287739753723145e+00 6.876119412481784821e-03
1.954301834106445312e+00 6.822665687650442123e-03
1.975315809249877930e+00 6.767079234123229980e-03
1.996329784393310547e+00 6.711506750434637070e-03
2.017343759536743164e+00 6.673166062682867050e-03
2.038357734680175781e+00 6.656567566096782684e-03
2.059371709823608398e+00 6.627596914768218994e-03
2.080385684967041016e+00 6.588139571249485016e-03
2.101399660110473633e+00 6.548692472279071808e-03
2.122413873672485352e+00 6.508653983473777771e-03
2.143427848815917969e+00 6.464161910116672516e-03
2.164441823959350586e+00 6.420726887881755829e-03
2.185455799102783203e+00 6.407343782484531403e-03
2.206469774246215820e+00 6.426255218684673309e-03
2.227483749389648438e+00 6.436174735426902771e-03
2.248497724533081055e+00 6.435505114495754242e-03
2.269511699676513672e+00 6.426121573895215988e-03
2.290525674819946289e+00 6.429690867662429810e-03
2.311539649963378906e+00 6.433193571865558624e-03
2.332553625106811523e+00 6.436745636165142059e-03
2.353567838668823242e+00 6.440531462430953979e-03
2.374581813812255859e+00 6.448228843510150909e-03
2.395595788955688477e+00 6.456358358263969421e-03
2.416609764099121094e+00 6.464492529630661011e-03
2.437623739242553711e+00 6.472623907029628754e-03
2.458637714385986328e+00 6.480727810412645340e-03
2.479651689529418945e+00 6.488829851150512695e-03
2.500665664672851562e+00 6.512863095849752426e-03
2.521679639816284180e+00 6.556498818099498749e-03
2.542693614959716797e+00 6.613814271986484528e-03
2.563707828521728516e+00 6.657622754573822021e-03
2.584721803665161133e+00 6.633213721215724945e-03
2.605735778808593750e+00 6.608831696212291718e-03
2.626749753952026367e+00 6.584449671208858490e-03
2.647763729095458984e+00 6.560034118592739105e-03
2.668777704238891602e+00 6.519880145788192749e-03
2.689791679382324219e+00 6.464825011789798737e-03
2.710805654525756836e+00 6.443907041102647781e-03
2.731819629669189453e+00 6.471280939877033234e-03
2.752833604812622070e+00 6.503377575427293777e-03
2.773847579956054688e+00 6.558355875313282013e-03
2.794861793518066406e+00 6.613295525312423706e-03
2.815875768661499023e+00 6.668202579021453857e-03
2.836889743804931641e+00 6.723130587488412857e-03
2.857903718948364258e+00 6.725257262587547302e-03
2.878917694091796875e+00 6.640982814133167267e-03
2.899931669235229492e+00 6.556650623679161072e-03
2.920945644378662109e+00 6.497544236481189728e-03
2.941959619522094727e+00 6.441414356231689453e-03
2.962973594665527344e+00 6.393996998667716980e-03
2.983987569808959961e+00 6.346669513732194901e-03
3.005001783370971680e+00 6.299280095845460892e-03
3.026015758514404297e+00 6.253502331674098969e-03
3.047029733657836914e+00 6.245254073292016983e-03
3.068043708801269531e+00 6.240253336727619171e-03
3.089057683944702148e+00 6.221468560397624969e-03
3.110071659088134766e+00 6.205302663147449493e-03
3.131085634231567383e+00 6.189104169607162476e-03
3.152099609375000000e+00 6.183509714901447296e-03
3.173113584518432617e+00 6.238678935915231705e-03
3.194127559661865234e+00 6.306187249720096588e-03
3.215141534805297852e+00 6.299998145550489426e-03
3.236155748367309570e+00 6.288986653089523315e-03
3.257169723510742188e+00 6.278006825596094131e-03
3.278183698654174805e+00 6.266914773732423782e-03
3.299197673797607422e+00 6.287035532295703888e-03
3.320211648941040039e+00 6.247499957680702209e-03
3.341225624084472656e+00 6.160962395370006561e-03
3.362239599227905273e+00 6.086811888962984085e-03
3.383253574371337891e+00 6.044919602572917938e-03
3.404267549514770508e+00 6.037259940057992935e-03
3.425281524658203125e+00 6.047690287232398987e-03
3.446295738220214844e+00 6.042255088686943054e-03
3.467309713363647461e+00 6.037416867911815643e-03
3.488323688507080078e+00 6.032984703779220581e-03
3.509337663650512695e+00 6.050422322005033493e-03
3.530351638793945312e+00 5.953171290457248688e-03
3.551365613937377930e+00 5.926514510065317154e-03
3.572379589080810547e+00 5.913977045565843582e-03
3.593393564224243164e+00 5.899730604141950607e-03
3.614407539367675781e+00 5.887465551495552063e-03
3.635421514511108398e+00 5.888208746910095215e-03
3.656435489654541016e+00 5.947222933173179626e-03
3.677449703216552734e+00 6.002377718687057495e-03
3.698463678359985352e+00 6.057200022041797638e-03
3.719477653503417969e+00 6.108023226261138916e-03
3.740491628646850586e+00 6.147792562842369080e-03
3.761505603790283203e+00 6.179587915539741516e-03
3.782519578933715820e+00 6.208287551999092102e-03
3.803533554077148438e+00 6.236135028302669525e-03
3.824547529220581055e+00 6.227894220501184464e-03
3.845561504364013672e+00 6.216422654688358307e-03
3.866575479507446289e+00 6.200885865837335587e-03
3.887589454650878906e+00 6.219188682734966278e-03
3.908603668212890625e+00 6.434130482375621796e-03
3.929617643356323242e+00 6.629350595176219940e-03
3.950631618499755859e+00 6.845849566161632538e-03
3.971645593643188477e+00 7.074926048517227173e-03
3.992659568786621094e+00 7.301936391741037369e-03
4.013673782348632812e+00 7.527517620474100113e-03
4.034687519073486328e+00 7.754114922136068344e-03
4.055701732635498047e+00 7.996735163033008575e-03
4.076715469360351562e+00 8.237748406827449799e-03
4.097729682922363281e+00 8.680350147187709808e-03
4.118743419647216797e+00 9.181158617138862610e-03
4.139757633209228516e+00 9.703369811177253723e-03
4.160771369934082031e+00 1.022284105420112610e-02
4.181785583496093750e+00 1.077271904796361923e-02
4.202799320220947266e+00 1.133527234196662903e-02
4.223813533782958984e+00 1.189445517957210541e-02
4.244827747344970703e+00 1.247359719127416611e-02
4.265841484069824219e+00 1.305038668215274811e-02
4.286855697631835938e+00 1.362790726125240326e-02
4.307869434356689453e+00 1.420576497912406921e-02
4.328883647918701172e+00 1.484984625130891800e-02
4.349897384643554688e+00 1.554035209119319916e-02
4.370911598205566406e+00 1.623001694679260254e-02
4.391925334930419922e+00 1.691896840929985046e-02
4.412939548492431641e+00 1.772190257906913757e-02
4.433953285217285156e+00 1.865505799651145935e-02
4.454967498779296875e+00 1.958728395402431488e-02
4.475981712341308594e+00 2.051857486367225647e-02
4.496995449066162109e+00 2.144792862236499786e-02
4.518009662628173828e+00 2.237645909190177917e-02
4.539023399353027344e+00 2.330413460731506348e-02
4.560037612915039062e+00 2.423100546002388000e-02
4.581051349639892578e+00 2.507925406098365784e-02
4.602065563201904297e+00 2.592028304934501648e-02
4.623079299926757812e+00 2.675316296517848969e-02
4.644093513488769531e+00 2.757153473794460297e-02
4.665107250213623047e+00 2.838395535945892334e-02
4.686121463775634766e+00 2.918388321995735168e-02
4.707135677337646484e+00 2.998292818665504456e-02
4.728149414062500000e+00 3.076866269111633301e-02
4.749163627624511719e+00 3.154254704713821411e-02
4.770177364349365234e+00 3.196821734309196472e-02
4.791191577911376953e+00 3.237640485167503357e-02
4.812205314636230469e+00 3.278326988220214844e-02
4.833219528198242188e+00 3.318923339247703552e-02
4.854233264923095703e+00 3.359426185488700867e-02
4.875247478485107422e+00 3.399827331304550171e-02
4.896261692047119141e+00 3.440148755908012390e-02
4.917275428771972656e+00 3.480327129364013672e-02
4.938289642333984375e+00 3.502445295453071594e-02
4.959303379058837891e+00 3.486084192991256714e-02
4.980317592620849609e+00 3.469665348529815674e-02
5.001331329345703125e+00 3.453146293759346008e-02
5.022345542907714844e+00 3.436578810214996338e-02
5.043359279632568359e+00 3.418762236833572388e-02
5.064373493194580078e+00 3.397215157747268677e-02
5.085387229919433594e+00 3.375603258609771729e-02
5.106401443481445312e+00 3.347798436880111694e-02
5.127415657043457031e+00 3.310786187648773193e-02
5.148429393768310547e+00 3.273731470108032227e-02
5.169443607330322266e+00 3.232967481017112732e-02
5.190457344055175781e+00 3.187324479222297668e-02
5.211471557617187500e+00 3.141648322343826294e-02
5.232485294342041016e+00 3.095940314233303070e-02
5.253499507904052734e+00 3.050202131271362305e-02
5.274513244628906250e+00 3.005093336105346680e-02
5.295527458190917969e+00 2.920504286885261536e-02
5.316541194915771484e+00 2.822165936231613159e-02
5.337555408477783203e+00 2.723664045333862305e-02
5.358569622039794922e+00 2.625050395727157593e-02
5.379583358764648438e+00 2.527179382741451263e-02
5.400597572326660156e+00 2.425517886877059937e-02
5.421611309051513672e+00 2.323169633746147156e-02
5.442625522613525391e+00 2.220699936151504517e-02
5.463639259338378906e+00 2.118104696273803711e-02
5.484653472900390625e+00 2.013153769075870514e-02
5.505667209625244141e+00 1.907600834965705872e-02
5.526681423187255859e+00 1.801205798983573914e-02
5.547695159912109375e+00 1.698020100593566895e-02
5.568709373474121094e+00 1.598492264747619629e-02
5.589723587036132812e+00 1.497634965926408768e-02
5.610737323760986328e+00 1.396386232227087021e-02
5.631751537322998047e+00 1.294009201228618622e-02
5.652765274047851562e+00 1.191114354878664017e-02
5.673779487609863281e+00 1.087930984795093536e-02
5.694793224334716797e+00 9.893457405269145966e-03
5.715807437896728516e+00 8.907306939363479614e-03
5.736821174621582031e+00 7.945584133267402649e-03
5.757835388183593750e+00 7.019446231424808502e-03
5.778849124908447266e+00 6.091053597629070282e-03
5.799863338470458984e+00 5.174781195819377899e-03
5.820877552032470703e+00 4.362775944173336029e-03
5.841891288757324219e+00 3.548966720700263977e-03
5.862905502319335938e+00 2.733242698013782501e-03
5.883919239044189453e+00 1.913654617965221405e-03
5.904933452606201172e+00 1.075830310583114624e-03
5.925947189331054688e+00 2.284245565533638000e-04
5.946961402893066406e+00 -5.791420117020606995e-04
5.967975139617919922e+00 -1.248021610081195831e-03
5.988989353179931641e+00 -1.919135451316833496e-03
6.010003566741943359e+00 -2.532699145376682281e-03
6.031017303466796875e+00 -3.126016817986965179e-03
6.052031517028808594e+00 -3.708427771925926208e-03
6.073045253753662109e+00 -4.288505762815475464e-03
6.094059467315673828e+00 -4.868850111961364746e-03
6.115073204040527344e+00 -5.451115779578685760e-03
6.136087417602539062e+00 -6.035431288182735443e-03
6.157101154327392578e+00 -6.621898151934146881e-03
6.178115367889404297e+00 -7.210449315607547760e-03
6.199129104614257812e+00 -7.801269181072711945e-03
6.220143318176269531e+00 -8.395402692258358002e-03
6.241157531738281250e+00 -8.992918767035007477e-03
6.262171268463134766e+00 -9.679356589913368225e-03
6.283185482025146484e+00 -1.052251085638999939e-02


==> figsData/Burgers/Burgers_lower_traj_coq56.txt <==
0.000000000000000000e+00 2.683728933334350586e-03
2.101399749517440796e-02 2.518326044082641602e-03
4.202799499034881592e-02 2.297431230545043945e-03
6.304199248552322388e-02 2.213180065155029297e-03
8.405598998069763184e-02 2.385973930358886719e-03
1.050699874758720398e-01 2.580732107162475586e-03
1.260839849710464478e-01 2.629131078720092773e-03
1.470979899168014526e-01 2.651602029800415039e-03
1.681119799613952637e-01 2.688169479370117188e-03
1.891259849071502686e-01 2.510577440261840820e-03
2.101399749517440796e-01 2.494633197784423828e-03
2.311539798974990845e-01 2.588808536529541016e-03
2.521679699420928955e-01 2.683043479919433594e-03
2.731819748878479004e-01 2.740442752838134766e-03
2.941959798336029053e-01 2.816438674926757812e-03
3.152099549770355225e-01 2.870291471481323242e-03
3.362239599227905273e-01 2.959668636322021484e-03
3.572379648685455322e-01 3.111630678176879883e-03
3.782519698143005371e-01 2.933144569396972656e-03
3.992659449577331543e-01 2.841174602508544922e-03
4.202799499034881592e-01 2.791017293930053711e-03
4.412939548492431641e-01 2.804815769195556641e-03
4.623079597949981689e-01 2.893000841140747070e-03
4.833219349384307861e-01 2.963393926620483398e-03
5.043359398841857910e-01 3.050118684768676758e-03
5.253499150276184082e-01 3.127753734588623047e-03
5.463639497756958008e-01 3.168135881423950195e-03
5.673779249191284180e-01 3.225088119506835938e-03
5.883919596672058105e-01 3.247171640396118164e-03
6.094059348106384277e-01 3.276616334915161133e-03
6.304199099540710449e-01 3.253728151321411133e-03
6.514339447021484375e-01 3.212809562683105469e-03
6.724479198455810547e-01 3.159254789352416992e-03
6.934618949890136719e-01 3.095686435699462891e-03
7.144759297370910645e-01 3.044217824935913086e-03
7.354899048805236816e-01 3.066539764404296875e-03
7.565039396286010742e-01 3.094285726547241211e-03
7.775179147720336914e-01 3.115594387054443359e-03
7.985318899154663086e-01 3.137618303298950195e-03
8.195459246635437012e-01 3.180116415023803711e-03
8.405598998069763184e-01 3.225058317184448242e-03
8.615739345550537109e-01 3.243327140808105469e-03
8.825879096984863281e-01 3.241956233978271484e-03
9.036018848419189453e-01 3.252893686294555664e-03
9.246159195899963379e-01 3.270596265792846680e-03
9.456298947334289551e-01 3.277361392974853516e-03
9.666438698768615723e-01 3.295719623565673828e-03
9.876579046249389648e-01 3.342747688293457031e-03
1.008671879768371582e+00 3.464788198471069336e-03
1.029685854911804199e+00 3.561854362487792969e-03
1.050699830055236816e+00 3.651857376098632812e-03
1.071713924407958984e+00 3.746330738067626953e-03
1.092727899551391602e+00 3.826797008514404297e-03
1.113741874694824219e+00 3.885000944137573242e-03
1.134755849838256836e+00 3.927618265151977539e-03
1.155769824981689453e+00 3.956675529479980469e-03
1.176783919334411621e+00 3.983467817306518555e-03
1.197797894477844238e+00 3.999143838882446289e-03
1.218811869621276855e+00 3.986775875091552734e-03
1.239825844764709473e+00 3.992289304733276367e-03
1.260839819908142090e+00 3.957003355026245117e-03
1.281853914260864258e+00 3.932803869247436523e-03
1.302867889404296875e+00 3.951877355575561523e-03
1.323881864547729492e+00 3.970414400100708008e-03
1.344895839691162109e+00 3.972768783569335938e-03
1.365909814834594727e+00 3.971844911575317383e-03
1.386923789978027344e+00 3.957420587539672852e-03
1.407937884330749512e+00 3.923684358596801758e-03
1.428951859474182129e+00 3.849834203720092773e-03
1.449965834617614746e+00 3.787249326705932617e-03
1.470979809761047363e+00 3.781050443649291992e-03
1.491993784904479980e+00 3.768712282180786133e-03
1.513007879257202148e+00 3.747642040252685547e-03
1.534021854400634766e+00 3.737211227416992188e-03
1.555035829544067383e+00 3.725588321685791016e-03
1.576049804687500000e+00 3.713041543960571289e-03
1.597063779830932617e+00 3.700524568557739258e-03
1.618077874183654785e+00 3.670394420623779297e-03
1.639091849327087402e+00 3.651857376098632812e-03
1.660105824470520020e+00 3.629982471466064453e-03
1.681119799613952637e+00 3.602534532546997070e-03
1.702133774757385254e+00 3.597050905227661133e-03
1.723147869110107422e+00 3.583818674087524414e-03
1.744161844253540039e+00 3.557920455932617188e-03
1.765175819396972656e+00 3.592133522033691406e-03
1.786189794540405273e+00 3.621131181716918945e-03
1.807203769683837891e+00 3.655105829238891602e-03
1.828217744827270508e+00 3.722399473190307617e-03
1.849231839179992676e+00 3.789663314819335938e-03
1.870245814323425293e+00 3.841847181320190430e-03
1.891259789466857910e+00 3.788799047470092773e-03
1.912273764610290527e+00 3.790766000747680664e-03
1.933287739753723145e+00 3.797560930252075195e-03
1.954301834106445312e+00 3.780126571655273438e-03
1.975315809249877930e+00 3.762662410736083984e-03
1.996329784393310547e+00 3.745228052139282227e-03
2.017343759536743164e+00 3.728419542312622070e-03
2.038357734680175781e+00 3.741145133972167969e-03
2.059371709823608398e+00 3.754287958145141602e-03
2.080385684967041016e+00 3.763318061828613281e-03
2.101399660110473633e+00 3.772646188735961914e-03
2.122413873672485352e+00 3.792524337768554688e-03
2.143427848815917969e+00 3.828555345535278320e-03
2.164441823959350586e+00 3.873825073242187500e-03
2.185455799102783203e+00 3.919064998626708984e-03
2.206469774246215820e+00 3.964334726333618164e-03
2.227483749389648438e+00 4.031002521514892578e-03
2.248497724533081055e+00 4.125148057937622070e-03
2.269511699676513672e+00 4.224956035614013672e-03
2.290525674819946289e+00 4.337877035140991211e-03
2.311539649963378906e+00 4.436552524566650391e-03
2.332553625106811523e+00 4.522204399108886719e-03
2.353567838668823242e+00 4.590988159179687500e-03
2.374581813812255859e+00 4.651486873626708984e-03
2.395595788955688477e+00 4.626810550689697266e-03
2.416609764099121094e+00 4.580318927764892578e-03
2.437623739242553711e+00 4.562050104141235352e-03
2.458637714385986328e+00 4.543721675872802734e-03
2.479651689529418945e+00 4.553169012069702148e-03
2.500665664672851562e+00 4.526168107986450195e-03
2.521679639816284180e+00 4.550963640213012695e-03
2.542693614959716797e+00 4.579693078994750977e-03
2.563707828521728516e+00 4.607975482940673828e-03
2.584721803665161133e+00 4.624158143997192383e-03
2.605735778808593750e+00 4.599630832672119141e-03
2.626749753952026367e+00 4.570722579956054688e-03
2.647763729095458984e+00 4.534304141998291016e-03
2.668777704238891602e+00 4.489362239837646484e-03
2.689791679382324219e+00 4.444003105163574219e-03
2.710805654525756836e+00 4.398673772811889648e-03
2.731819629669189453e+00 4.360228776931762695e-03
2.752833604812622070e+00 4.353523254394531250e-03
2.773847579956054688e+00 4.346877336502075195e-03
2.794861793518066406e+00 4.340142011642456055e-03
2.815875768661499023e+00 4.296749830245971680e-03
2.836889743804931641e+00 4.230916500091552734e-03
2.857903718948364258e+00 4.270195960998535156e-03
2.878917694091796875e+00 4.325896501541137695e-03
2.899931669235229492e+00 4.372894763946533203e-03
2.920945644378662109e+00 4.417300224304199219e-03
2.941959619522094727e+00 4.461318254470825195e-03
2.962973594665527344e+00 4.500567913055419922e-03
2.983987569808959961e+00 4.539251327514648438e-03
3.005001783370971680e+00 4.596829414367675781e-03
3.026015758514404297e+00 4.625707864761352539e-03
3.047029733657836914e+00 4.647612571716308594e-03
3.068043708801269531e+00 4.707932472229003906e-03
3.089057683944702148e+00 4.727602005004882812e-03
3.110071659088134766e+00 4.735708236694335938e-03
3.131085634231567383e+00 4.754096269607543945e-03
3.152099609375000000e+00 4.776626825332641602e-03
3.173113584518432617e+00 4.805356264114379883e-03
3.194127559661865234e+00 4.843384027481079102e-03
3.215141534805297852e+00 4.881411790847778320e-03
3.236155748367309570e+00 4.919588565826416016e-03
3.257169723510742188e+00 4.972845315933227539e-03
3.278183698654174805e+00 4.951477050781250000e-03
3.299197673797607422e+00 4.855662584304809570e-03
3.320211648941040039e+00 4.734814167022705078e-03
3.341225624084472656e+00 4.766643047332763672e-03
3.362239599227905273e+00 4.808068275451660156e-03
3.383253574371337891e+00 4.860579967498779297e-03
3.404267549514770508e+00 4.914075136184692383e-03
3.425281524658203125e+00 4.967540502548217773e-03
3.446295738220214844e+00 4.916250705718994141e-03
3.467309713363647461e+00 4.850387573242187500e-03
3.488323688507080078e+00 4.786521196365356445e-03
3.509337663650512695e+00 4.743248224258422852e-03
3.530351638793945312e+00 4.699766635894775391e-03
3.551365613937377930e+00 4.655689001083374023e-03
3.572379589080810547e+00 4.604458808898925781e-03
3.593393564224243164e+00 4.495292901992797852e-03
3.614407539367675781e+00 4.386901855468750000e-03
3.635421514511108398e+00 4.230201244354248047e-03
3.656435489654541016e+00 4.208922386169433594e-03
3.677449703216552734e+00 4.187643527984619141e-03
3.698463678359985352e+00 4.166334867477416992e-03
3.719477653503417969e+00 4.141569137573242188e-03
3.740491628646850586e+00 4.100531339645385742e-03
3.761505603790283203e+00 4.122227430343627930e-03
3.782519578933715820e+00 4.201680421829223633e-03
3.803533554077148438e+00 4.268109798431396484e-03
3.824547529220581055e+00 4.334986209869384766e-03
3.845561504364013672e+00 4.403889179229736328e-03
3.866575479507446289e+00 4.502207040786743164e-03
3.887589454650878906e+00 4.640311002731323242e-03
3.908603668212890625e+00 4.783868789672851562e-03
3.929617643356323242e+00 4.927456378936767578e-03
3.950631618499755859e+00 5.071014165878295898e-03
3.971645593643188477e+00 5.214631557464599609e-03
3.992659568786621094e+00 5.355030298233032227e-03
4.013673782348632812e+00 5.511581897735595703e-03
4.034687519073486328e+00 5.670279264450073242e-03
4.055701732635498047e+00 5.864202976226806641e-03
4.076715469360351562e+00 6.284296512603759766e-03
4.097729682922363281e+00 6.895691156387329102e-03
4.118743419647216797e+00 7.507115602493286133e-03
4.139757633209228516e+00 8.118629455566406250e-03
4.160771369934082031e+00 8.727580308914184570e-03
4.181785583496093750e+00 9.331941604614257812e-03
4.202799320220947266e+00 9.956985712051391602e-03
4.223813533782958984e+00 1.061049103736877441e-02
4.244827747344970703e+00 1.126477122306823730e-02
4.265841484069824219e+00 1.200428605079650879e-02
4.286855697631835938e+00 1.270118355751037598e-02
4.307869434356689453e+00 1.348376274108886719e-02
4.328883647918701172e+00 1.427766680717468262e-02
4.349897384643554688e+00 1.505675911903381348e-02
4.370911598205566406e+00 1.576271653175354004e-02
4.391925334930419922e+00 1.645684242248535156e-02
4.412939548492431641e+00 1.717171072959899902e-02
4.433953285217285156e+00 1.805791258811950684e-02
4.454967498779296875e+00 1.903063058853149414e-02
4.475981712341308594e+00 2.002456784248352051e-02
4.496995449066162109e+00 2.101454138755798340e-02
4.518009662628173828e+00 2.200201153755187988e-02
4.539023399353027344e+00 2.280077338218688965e-02
4.560037612915039062e+00 2.359694242477416992e-02
4.581051349639892578e+00 2.442771196365356445e-02
4.602065563201904297e+00 2.525582909584045410e-02
4.623079299926757812e+00 2.608397603034973145e-02
4.644093513488769531e+00 2.690926194190979004e-02
4.665107250213623047e+00 2.773016691207885742e-02
4.686121463775634766e+00 2.851274609565734863e-02
4.707135677337646484e+00 2.914294600486755371e-02
4.728149414062500000e+00 2.975565195083618164e-02
4.749163627624511719e+00 3.036823868751525879e-02
4.770177364349365234e+00 3.098088502883911133e-02
4.791191577911376953e+00 3.159350156784057617e-02
4.812205314636230469e+00 3.220322728157043457e-02
4.833219528198242188e+00 3.276970982551574707e-02
4.854233264923095703e+00 3.333616256713867188e-02
4.875247478485107422e+00 3.388059139251708984e-02
4.896261692047119141e+00 3.426232933998107910e-02
4.917275428771972656e+00 3.441199660301208496e-02
4.938289642333984375e+00 3.452208638191223145e-02
4.959303379058837891e+00 3.460529446601867676e-02
4.980317592620849609e+00 3.468400239944458008e-02
5.001331329345703125e+00 3.477033972740173340e-02
5.022345542907714844e+00 3.485661745071411133e-02
5.043359279632568359e+00 3.494253754615783691e-02
5.064373493194580078e+00 3.502705693244934082e-02
5.085387229919433594e+00 3.511154651641845703e-02
5.106401443481445312e+00 3.509536385536193848e-02
5.127415657043457031e+00 3.462377190589904785e-02
5.148429393768310547e+00 3.415468335151672363e-02
5.169443607330322266e+00 3.367424011230468750e-02
5.190457344055175781e+00 3.318989276885986328e-02
5.211471557617187500e+00 3.270557522773742676e-02
5.232485294342041016e+00 3.222396969795227051e-02
5.253499507904052734e+00 3.174278140068054199e-02
5.274513244628906250e+00 3.126472234725952148e-02
5.295527458190917969e+00 3.046476840972900391e-02
5.316541194915771484e+00 2.951532602310180664e-02
5.337555408477783203e+00 2.857160568237304688e-02
5.358569622039794922e+00 2.763113379478454590e-02
5.379583358764648438e+00 2.671843767166137695e-02
5.400597572326660156e+00 2.582401037216186523e-02
5.421611309051513672e+00 2.492541074752807617e-02
5.442625522613525391e+00 2.403861284255981445e-02
5.463639259338378906e+00 2.315545082092285156e-02
5.484653472900390625e+00 2.229353785514831543e-02
5.505667209625244141e+00 2.126237750053405762e-02
5.526681423187255859e+00 2.029073238372802734e-02
5.547695159912109375e+00 1.931908726692199707e-02
5.568709373474121094e+00 1.834744215011596680e-02
5.589723587036132812e+00 1.742526888847351074e-02
5.610737323760986328e+00 1.657104492187500000e-02
5.631751537322998047e+00 1.576480269432067871e-02
5.652765274047851562e+00 1.497855782508850098e-02
5.673779487609863281e+00 1.419246196746826172e-02
5.694793224334716797e+00 1.341384649276733398e-02
5.715807437896728516e+00 1.265028119087219238e-02
5.736821174621582031e+00 1.188787817955017090e-02
5.757835388183593750e+00 1.114669442176818848e-02
5.778849124908447266e+00 1.042947173118591309e-02
5.799863338470458984e+00 9.712249040603637695e-03
5.820877552032470703e+00 8.994996547698974609e-03
5.841891288757324219e+00 8.277833461761474609e-03
5.862905502319335938e+00 7.593095302581787109e-03
5.883919239044189453e+00 7.126659154891967773e-03
5.904933452606201172e+00 6.783396005630493164e-03
5.925947189331054688e+00 6.440162658691406250e-03
5.946961402893066406e+00 6.073206663131713867e-03
5.967975139617919922e+00 5.639851093292236328e-03
5.988989353179931641e+00 5.123049020767211914e-03
6.010003566741943359e+00 4.744350910186767578e-03
6.031017303466796875e+00 4.404693841934204102e-03
6.052031517028808594e+00 4.018664360046386719e-03
6.073045253753662109e+00 3.722935914993286133e-03
6.094059467315673828e+00 3.605097532272338867e-03
6.115073204040527344e+00 3.487229347229003906e-03
6.136087417602539062e+00 3.369361162185668945e-03
6.157101154327392578e+00 3.251522779464721680e-03
6.178115367889404297e+00 3.133982419967651367e-03
6.199129104614257812e+00 3.015190362930297852e-03
6.220143318176269531e+00 2.826005220413208008e-03
6.241157531738281250e+00 2.503365278244018555e-03
6.262171268463134766e+00 2.133518457412719727e-03
6.283185482025146484e+00 1.742452383041381836e-03


==> figsData/Burgers/Burgers_lower_traj_prob56.txt <==
0.000000000000000000e+00 1.035015657544136047e-02
2.101399749517440796e-02 1.000161375850439072e-02
4.202799499034881592e-02 9.913138113915920258e-03
6.304199248552322388e-02 9.727505035698413849e-03
8.405598998069763184e-02 9.771626442670822144e-03
1.050699874758720398e-01 9.824969805777072906e-03
1.260839849710464478e-01 9.877235628664493561e-03
1.470979899168014526e-01 9.914638474583625793e-03
1.681119799613952637e-01 9.964735247194766998e-03
1.891259849071502686e-01 9.987343102693557739e-03
2.101399749517440796e-01 9.966855868697166443e-03
2.311539798974990845e-01 9.978009387850761414e-03
2.521679699420928955e-01 1.011418085545301437e-02
2.731819748878479004e-01 9.955712594091892242e-03
2.941959798336029053e-01 9.987680241465568542e-03
3.152099549770355225e-01 1.006798725575208664e-02
3.362239599227905273e-01 1.008194126188755035e-02
3.572379648685455322e-01 1.011059805750846863e-02
3.782519698143005371e-01 1.012765523046255112e-02
3.992659449577331543e-01 1.015466731041669846e-02
4.202799499034881592e-01 1.016438286751508713e-02
4.412939548492431641e-01 1.022125780582427979e-02
4.623079597949981689e-01 1.021765638142824173e-02
4.833219349384307861e-01 1.017876248806715012e-02
5.043359398841857910e-01 1.024786010384559631e-02
5.253499150276184082e-01 1.031576562672853470e-02
5.463639497756958008e-01 1.040677819401025772e-02
5.673779249191284180e-01 1.048717740923166275e-02
5.883919596672058105e-01 1.055889297276735306e-02
6.094059348106384277e-01 1.062947791069746017e-02
6.304199099540710449e-01 1.066728029400110245e-02
6.514339447021484375e-01 1.065861992537975311e-02
6.724479198455810547e-01 1.064645312726497650e-02
6.934618949890136719e-01 1.064308639615774155e-02
7.144759297370910645e-01 1.064719259738922119e-02
7.354899048805236816e-01 1.065028179436922073e-02
7.565039396286010742e-01 1.065327879041433334e-02
7.775179147720336914e-01 1.065686624497175217e-02
7.985318899154663086e-01 1.065972447395324707e-02
8.195459246635437012e-01 1.062317099422216415e-02
8.405598998069763184e-01 1.057837717235088348e-02
8.615739345550537109e-01 1.046389527618885040e-02
8.825879096984863281e-01 1.037435140460729599e-02
9.036018848419189453e-01 1.032279524952173233e-02
9.246159195899963379e-01 1.025438308715820312e-02
9.456298947334289551e-01 1.019593048840761185e-02
9.666438698768615723e-01 1.013973169028759003e-02
9.876579046249389648e-01 1.008815690875053406e-02
1.008671879768371582e+00 1.005642116069793701e-02
1.029685854911804199e+00 1.001907791942358017e-02
1.050699830055236816e+00 9.942109696567058563e-03
1.071713924407958984e+00 9.845715016126632690e-03
1.092727899551391602e+00 9.760957211256027222e-03
1.113741874694824219e+00 9.679352864623069763e-03
1.134755849838256836e+00 9.597630240023136139e-03
1.155769824981689453e+00 9.580427780747413635e-03
1.176783919334411621e+00 9.535758756101131439e-03
1.197797894477844238e+00 9.484291076660156250e-03
1.218811869621276855e+00 9.419497102499008179e-03
1.239825844764709473e+00 9.349918924272060394e-03
1.260839819908142090e+00 9.288548491895198822e-03
1.281853914260864258e+00 9.235576726496219635e-03
1.302867889404296875e+00 9.181763045489788055e-03
1.323881864547729492e+00 9.128038771450519562e-03
1.344895839691162109e+00 9.079847484827041626e-03
1.365909814834594727e+00 8.962286636233329773e-03
1.386923789978027344e+00 8.814536035060882568e-03
1.407937884330749512e+00 8.670708164572715759e-03
1.428951859474182129e+00 8.527012541890144348e-03
1.449965834617614746e+00 8.525910787284374237e-03
1.470979809761047363e+00 8.562852628529071808e-03
1.491993784904479980e+00 8.568874560296535492e-03
1.513007879257202148e+00 8.574895560741424561e-03
1.534021854400634766e+00 8.517488837242126465e-03
1.555035829544067383e+00 8.451173081994056702e-03
1.576049804687500000e+00 8.403602056205272675e-03
1.597063779830932617e+00 8.436008356511592865e-03
1.618077874183654785e+00 8.482170291244983673e-03
1.639091849327087402e+00 8.494058623909950256e-03
1.660105824470520020e+00 8.508803322911262512e-03
1.681119799613952637e+00 8.501842617988586426e-03
1.702133774757385254e+00 8.460666052997112274e-03
1.723147869110107422e+00 8.420260623097419739e-03
1.744161844253540039e+00 8.489092811942100525e-03
1.765175819396972656e+00 8.585209026932716370e-03
1.786189794540405273e+00 8.656640537083148956e-03
1.807203769683837891e+00 8.676108904182910919e-03
1.828217744827270508e+00 8.695277385413646698e-03
1.849231839179992676e+00 8.712055161595344543e-03
1.870245814323425293e+00 8.691412396728992462e-03
1.891259789466857910e+00 8.670721203088760376e-03
1.912273764610290527e+00 8.610029704868793488e-03
1.933287739753723145e+00 8.564101532101631165e-03
1.954301834106445312e+00 8.515458554029464722e-03
1.975315809249877930e+00 8.464695885777473450e-03
1.996329784393310547e+00 8.413960225880146027e-03
2.017343759536743164e+00 8.379524573683738708e-03
2.038357734680175781e+00 8.365917019546031952e-03
2.059371709823608398e+00 8.341317065060138702e-03
2.080385684967041016e+00 8.306560106575489044e-03
2.101399660110473633e+00 8.271829225122928619e-03
2.122413873672485352e+00 8.235838264226913452e-03
2.143427848815917969e+00 8.194928988814353943e-03
2.164441823959350586e+00 8.155066519975662231e-03
2.185455799102783203e+00 8.147358894348144531e-03
2.206469774246215820e+00 8.174282498657703400e-03
2.227483749389648438e+00 8.192183449864387512e-03
2.248497724533081055e+00 8.199407719075679779e-03
2.269511699676513672e+00 8.195647969841957092e-03
2.290525674819946289e+00 8.202475495636463165e-03
2.311539649963378906e+00 8.209242485463619232e-03
2.332553625106811523e+00 8.216090500354766846e-03
2.353567838668823242e+00 8.222914300858974457e-03
2.374581813812255859e+00 8.230676874518394470e-03
2.395595788955688477e+00 8.238858543336391449e-03
2.416609764099121094e+00 8.247042074799537659e-03
2.437623739242553711e+00 8.255224674940109253e-03
2.458637714385986328e+00 8.263377472758293152e-03
2.479651689529418945e+00 8.271530270576477051e-03
2.500665664672851562e+00 8.294793777167797089e-03
2.521679639816284180e+00 8.336644619703292847e-03
2.542693614959716797e+00 8.392175659537315369e-03
2.563707828521728516e+00 8.434203453361988068e-03
2.584721803665161133e+00 8.408014662563800812e-03
2.605735778808593750e+00 8.381854742765426636e-03
2.626749753952026367e+00 8.355694822967052460e-03
2.647763729095458984e+00 8.329504169523715973e-03
2.668777704238891602e+00 8.287577889859676361e-03
2.689791679382324219e+00 8.230821229517459869e-03
2.710805654525756836e+00 8.208618499338626862e-03
2.731819629669189453e+00 8.234603330492973328e-03
2.752833604812622070e+00 8.265109732747077942e-03
2.773847579956054688e+00 8.317529223859310150e-03
2.794861793518066406e+00 8.369917050004005432e-03
2.815875768661499023e+00 8.422275073826313019e-03
2.836889743804931641e+00 8.474660106003284454e-03
2.857903718948364258e+00 8.474760688841342926e-03
2.878917694091796875e+00 8.389104157686233521e-03
2.899931669235229492e+00 8.303387090563774109e-03
2.920945644378662109e+00 8.244691416621208191e-03
2.941959619522094727e+00 8.189165033400058746e-03
2.962973594665527344e+00 8.142722770571708679e-03
2.983987569808959961e+00 8.096369914710521698e-03
3.005001783370971680e+00 8.050716482102870941e-03
3.026015758514404297e+00 8.006934076547622681e-03
3.047029733657836914e+00 7.998110726475715637e-03
3.068043708801269531e+00 7.992534898221492767e-03
3.089057683944702148e+00 7.974636740982532501e-03
3.110071659088134766e+00 7.960000075399875641e-03
3.131085634231567383e+00 7.945334538817405701e-03
3.152099609375000000e+00 7.942297495901584625e-03
3.173113584518432617e+00 8.006223477423191071e-03
3.194127559661865234e+00 8.082583546638488770e-03
3.215141534805297852e+00 8.085289970040321350e-03
3.236155748367309570e+00 8.083217777311801910e-03
3.257169723510742188e+00 8.081222884356975555e-03
3.278183698654174805e+00 8.079158142209053040e-03
3.299197673797607422e+00 8.109699003398418427e-03
3.320211648941040039e+00 8.081408217549324036e-03
3.341225624084472656e+00 8.006189018487930298e-03
3.362239599227905273e+00 7.944102399051189423e-03
3.383253574371337891e+00 7.916139438748359680e-03
3.404267549514770508e+00 7.926999591290950775e-03
3.425281524658203125e+00 7.958871312439441681e-03
3.446295738220214844e+00 7.975003682076931000e-03
3.467309713363647461e+00 7.991923019289970398e-03
3.488323688507080078e+00 8.009825833141803741e-03
3.509337663650512695e+00 8.049223572015762329e-03
3.530351638793945312e+00 7.972159422934055328e-03
3.551365613937377930e+00 7.965244352817535400e-03
3.572379589080810547e+00 7.972786203026771545e-03
3.593393564224243164e+00 7.978817448019981384e-03
3.614407539367675781e+00 7.988100871443748474e-03
3.635421514511108398e+00 8.012256585061550140e-03
3.656435489654541016e+00 8.096054196357727051e-03
3.677449703216552734e+00 8.179020136594772339e-03
3.698463678359985352e+00 8.262013085186481476e-03
3.719477653503417969e+00 8.344074711203575134e-03
3.740491628646850586e+00 8.416717872023582458e-03
3.761505603790283203e+00 8.483489975333213806e-03
3.782519578933715820e+00 8.549609221518039703e-03
3.803533554077148438e+00 8.615484461188316345e-03
3.824547529220581055e+00 8.645885623991489410e-03
3.845561504364013672e+00 8.673897944390773773e-03
3.866575479507446289e+00 8.705784566700458527e-03
3.887589454650878906e+00 8.772164583206176758e-03
3.908603668212890625e+00 9.036058560013771057e-03
3.929617643356323242e+00 9.281176142394542694e-03
3.950631618499755859e+00 9.548521600663661957e-03
3.971645593643188477e+00 9.833477437496185303e-03
3.992659568786621094e+00 1.011749077588319778e-02
4.013673782348632812e+00 1.040126103907823563e-02
4.034687519073486328e+00 1.068564131855964661e-02
4.055701732635498047e+00 1.098602917045354843e-02
4.076715469360351562e+00 1.128583028912544250e-02
4.097729682922363281e+00 1.178842503577470779e-02
4.118743419647216797e+00 1.235050708055496216e-02
4.139757633209228516e+00 1.293519884347915649e-02
4.160771369934082031e+00 1.351373083889484406e-02
4.181785583496093750e+00 1.411976572126150131e-02
4.202799320220947266e+00 1.473804097622632980e-02
4.223813533782958984e+00 1.535646151751279831e-02
4.244827747344970703e+00 1.599719934165477753e-02
4.265841484069824219e+00 1.663734018802642822e-02
4.286855697631835938e+00 1.728009805083274841e-02
4.307869434356689453e+00 1.792437396943569183e-02
4.328883647918701172e+00 1.862181164324283600e-02
4.349897384643554688e+00 1.936074160039424896e-02
4.370911598205566406e+00 2.009945176541805267e-02
4.391925334930419922e+00 2.083808928728103638e-02
4.412939548492431641e+00 2.169133722782135010e-02
4.433953285217285156e+00 2.267545647919178009e-02
4.454967498779296875e+00 2.365929447114467621e-02
4.475981712341308594e+00 2.464286983013153076e-02
4.496995449066162109e+00 2.562517113983631134e-02
4.518009662628173828e+00 2.660733088850975037e-02
4.539023399353027344e+00 2.758931741118431091e-02
4.560037612915039062e+00 2.857121080160140991e-02
4.581051349639892578e+00 2.947517298161983490e-02
4.602065563201904297e+00 3.037581592798233032e-02
4.623079299926757812e+00 3.127299621701240540e-02
4.644093513488769531e+00 3.215454891324043274e-02
4.665107250213623047e+00 3.302586823701858521e-02
4.686121463775634766e+00 3.388384729623794556e-02
4.707135677337646484e+00 3.474166989326477051e-02
4.728149414062500000e+00 3.558567166328430176e-02
4.749163627624511719e+00 3.641741350293159485e-02
4.770177364349365234e+00 3.690165653824806213e-02
4.791191577911376953e+00 3.736947476863861084e-02
4.812205314636230469e+00 3.783671557903289795e-02
4.833219528198242188e+00 3.830379992723464966e-02
4.854233264923095703e+00 3.877066820859909058e-02
4.875247478485107422e+00 3.923727944493293762e-02
4.896261692047119141e+00 3.970384970307350159e-02
4.917275428771972656e+00 4.016975313425064087e-02
4.938289642333984375e+00 4.045023024082183838e-02
4.959303379058837891e+00 4.033377021551132202e-02
4.980317592620849609e+00 4.021714627742767334e-02
5.001331329345703125e+00 4.009993746876716614e-02
5.022345542907714844e+00 3.998265415430068970e-02
5.043359279632568359e+00 3.985364362597465515e-02
5.064373493194580078e+00 3.968786820769309998e-02
5.085387229919433594e+00 3.952186554670333862e-02
5.106401443481445312e+00 3.929101303219795227e-02
5.127415657043457031e+00 3.896339610219001770e-02
5.148429393768310547e+00 3.863567113876342773e-02
5.169443607330322266e+00 3.826723247766494751e-02
5.190457344055175781e+00 3.784991428256034851e-02
5.211471557617187500e+00 3.743252903223037720e-02
5.232485294342041016e+00 3.701507672667503357e-02
5.253499507904052734e+00 3.659759089350700378e-02
5.274513244628906250e+00 3.618370741605758667e-02
5.295527458190917969e+00 3.541242703795433044e-02
5.316541194915771484e+00 3.451867029070854187e-02
5.337555408477783203e+00 3.362458571791648865e-02
5.358569622039794922e+00 3.272991254925727844e-02
5.379583358764648438e+00 3.183098137378692627e-02
5.400597572326660156e+00 3.089511767029762268e-02
5.421611309051513672e+00 2.995339222252368927e-02
5.442625522613525391e+00 2.901146747171878815e-02
5.463639259338378906e+00 2.806928753852844238e-02
5.484653472900390625e+00 2.710486762225627899e-02
5.505667209625244141e+00 2.612993866205215454e-02
5.526681423187255859e+00 2.514111995697021484e-02
5.547695159912109375e+00 2.418520301580429077e-02
5.568709373474121094e+00 2.326830103993415833e-02
5.589723587036132812e+00 2.234864979982376099e-02
5.610737323760986328e+00 2.142710983753204346e-02
5.631751537322998047e+00 2.049541659653186798e-02
5.652765274047851562e+00 1.956271938979625702e-02
5.673779487609863281e+00 1.863551139831542969e-02
5.694793224334716797e+00 1.775115542113780975e-02
5.715807437896728516e+00 1.687937043607234955e-02
5.736821174621582031e+00 1.603757776319980621e-02
5.757835388183593750e+00 1.523317210376262665e-02
5.778849124908447266e+00 1.442833337932825089e-02
5.799863338470458984e+00 1.363569218665361404e-02
5.820877552032470703e+00 1.293581258505582809e-02
5.841891288757324219e+00 1.223561260849237442e-02
5.862905502319335938e+00 1.153500005602836609e-02
5.883919239044189453e+00 1.083367317914962769e-02
5.904933452606201172e+00 1.011743210256099701e-02
5.925947189331054688e+00 9.393260814249515533e-03
5.946961402893066406e+00 8.710618130862712860e-03
5.967975139617919922e+00 8.168335072696208954e-03
5.988989353179931641e+00 7.625574711710214615e-03
6.010003566741943359e+00 7.142095826566219330e-03
6.031017303466796875e+00 6.680659018456935883e-03
6.052031517028808594e+00 6.225808989256620407e-03
6.073045253753662109e+00 5.773094482719898224e-03
6.094059467315673828e+00 5.321300588548183441e-03
6.115073204040527344e+00 4.869162570685148239e-03
6.136087417602539062e+00 4.416654817759990692e-03
6.157101154327392578e+00 3.963686991482973099e-03
6.178115367889404297e+00 3.510319162160158157e-03
6.199129104614257812e+00 3.056418383494019508e-03
6.220143318176269531e+00 2.600941807031631470e-03
6.241157531738281250e+00 2.143874997273087502e-03
6.262171268463134766e+00 1.599470851942896843e-03
6.283185482025146484e+00 8.969386108219623566e-04


==> figsData/Burgers/Burgers_lower_traj_quantile56.txt <==
0.000000000000000000e+00 7.876634597778320312e-03
2.101399749517440796e-02 7.711231708526611328e-03
4.202799499034881592e-02 7.490336894989013672e-03
6.304199248552322388e-02 7.406085729598999023e-03
8.405598998069763184e-02 7.578879594802856445e-03
1.050699874758720398e-01 7.773637771606445312e-03
1.260839849710464478e-01 7.822036743164062500e-03
1.470979899168014526e-01 7.844507694244384766e-03
1.681119799613952637e-01 7.881075143814086914e-03
1.891259849071502686e-01 7.703483104705810547e-03
2.101399749517440796e-01 7.687538862228393555e-03
2.311539798974990845e-01 7.781714200973510742e-03
2.521679699420928955e-01 7.875949144363403320e-03
2.731819748878479004e-01 7.933348417282104492e-03
2.941959798336029053e-01 8.009344339370727539e-03
3.152099549770355225e-01 8.063197135925292969e-03
3.362239599227905273e-01 8.152574300765991211e-03
3.572379648685455322e-01 8.304536342620849609e-03
3.782519698143005371e-01 8.126050233840942383e-03
3.992659449577331543e-01 8.034080266952514648e-03
4.202799499034881592e-01 7.983922958374023438e-03
4.412939548492431641e-01 7.997721433639526367e-03
4.623079597949981689e-01 8.085906505584716797e-03
4.833219349384307861e-01 8.156299591064453125e-03
5.043359398841857910e-01 8.243024349212646484e-03
5.253499150276184082e-01 8.320659399032592773e-03
5.463639497756958008e-01 8.361041545867919922e-03
5.673779249191284180e-01 8.417993783950805664e-03
5.883919596672058105e-01 8.440077304840087891e-03
6.094059348106384277e-01 8.469521999359130859e-03
6.304199099540710449e-01 8.446633815765380859e-03
6.514339447021484375e-01 8.405715227127075195e-03
6.724479198455810547e-01 8.352160453796386719e-03
6.934618949890136719e-01 8.288592100143432617e-03
7.144759297370910645e-01 8.237123489379882812e-03
7.354899048805236816e-01 8.259445428848266602e-03
7.565039396286010742e-01 8.287191390991210938e-03
7.775179147720336914e-01 8.308500051498413086e-03
7.985318899154663086e-01 8.330523967742919922e-03
8.195459246635437012e-01 8.373022079467773438e-03
8.405598998069763184e-01 8.417963981628417969e-03
8.615739345550537109e-01 8.436232805252075195e-03
8.825879096984863281e-01 8.434861898422241211e-03
9.036018848419189453e-01 8.445799350738525391e-03
9.246159195899963379e-01 8.463501930236816406e-03
9.456298947334289551e-01 8.470267057418823242e-03
9.666438698768615723e-01 8.488625288009643555e-03
9.876579046249389648e-01 8.535653352737426758e-03
1.008671879768371582e+00 8.657693862915039062e-03
1.029685854911804199e+00 8.754760026931762695e-03
1.050699830055236816e+00 8.844763040542602539e-03
1.071713924407958984e+00 8.939236402511596680e-03
1.092727899551391602e+00 9.019702672958374023e-03
1.113741874694824219e+00 9.077906608581542969e-03
1.134755849838256836e+00 9.120523929595947266e-03
1.155769824981689453e+00 9.149581193923950195e-03
1.176783919334411621e+00 9.176373481750488281e-03
1.197797894477844238e+00 9.192049503326416016e-03
1.218811869621276855e+00 9.179681539535522461e-03
1.239825844764709473e+00 9.185194969177246094e-03
1.260839819908142090e+00 9.149909019470214844e-03
1.281853914260864258e+00 9.125709533691406250e-03
1.302867889404296875e+00 9.144783020019531250e-03
1.323881864547729492e+00 9.163320064544677734e-03
1.344895839691162109e+00 9.165674448013305664e-03
1.365909814834594727e+00 9.164750576019287109e-03
1.386923789978027344e+00 9.150326251983642578e-03
1.407937884330749512e+00 9.116590023040771484e-03
1.428951859474182129e+00 9.042739868164062500e-03
1.449965834617614746e+00 8.980154991149902344e-03
1.470979809761047363e+00 8.973956108093261719e-03
1.491993784904479980e+00 8.961617946624755859e-03
1.513007879257202148e+00 8.940547704696655273e-03
1.534021854400634766e+00 8.930116891860961914e-03
1.555035829544067383e+00 8.918493986129760742e-03
1.576049804687500000e+00 8.905947208404541016e-03
1.597063779830932617e+00 8.893430233001708984e-03
1.618077874183654785e+00 8.863300085067749023e-03
1.639091849327087402e+00 8.844763040542602539e-03
1.660105824470520020e+00 8.822888135910034180e-03
1.681119799613952637e+00 8.795440196990966797e-03
1.702133774757385254e+00 8.789956569671630859e-03
1.723147869110107422e+00 8.776724338531494141e-03
1.744161844253540039e+00 8.750826120376586914e-03
1.765175819396972656e+00 8.785039186477661133e-03
1.786189794540405273e+00 8.814036846160888672e-03
1.807203769683837891e+00 8.848011493682861328e-03
1.828217744827270508e+00 8.915305137634277344e-03
1.849231839179992676e+00 8.982568979263305664e-03
1.870245814323425293e+00 9.034752845764160156e-03
1.891259789466857910e+00 8.981704711914062500e-03
1.912273764610290527e+00 8.983671665191650391e-03
1.933287739753723145e+00 8.990466594696044922e-03
1.954301834106445312e+00 8.973032236099243164e-03
1.975315809249877930e+00 8.955568075180053711e-03
1.996329784393310547e+00 8.938133716583251953e-03
2.017343759536743164e+00 8.921325206756591797e-03
2.038357734680175781e+00 8.934050798416137695e-03
2.059371709823608398e+00 8.947193622589111328e-03
2.080385684967041016e+00 8.956223726272583008e-03
2.101399660110473633e+00 8.965551853179931641e-03
2.122413873672485352e+00 8.985430002212524414e-03
2.143427848815917969e+00 9.021461009979248047e-03
2.164441823959350586e+00 9.066730737686157227e-03
2.185455799102783203e+00 9.111970663070678711e-03
2.206469774246215820e+00 9.157240390777587891e-03
2.227483749389648438e+00 9.223908185958862305e-03
2.248497724533081055e+00 9.318053722381591797e-03
2.269511699676513672e+00 9.417861700057983398e-03
2.290525674819946289e+00 9.530782699584960938e-03
2.311539649963378906e+00 9.629458189010620117e-03
2.332553625106811523e+00 9.715110063552856445e-03
2.353567838668823242e+00 9.783893823623657227e-03
2.374581813812255859e+00 9.844392538070678711e-03
2.395595788955688477e+00 9.819716215133666992e-03
2.416609764099121094e+00 9.773224592208862305e-03
2.437623739242553711e+00 9.754955768585205078e-03
2.458637714385986328e+00 9.736627340316772461e-03
2.479651689529418945e+00 9.746074676513671875e-03
2.500665664672851562e+00 9.719073772430419922e-03
2.521679639816284180e+00 9.743869304656982422e-03
2.542693614959716797e+00 9.772598743438720703e-03
2.563707828521728516e+00 9.800881147384643555e-03
2.584721803665161133e+00 9.817063808441162109e-03
2.605735778808593750e+00 9.792536497116088867e-03
2.626749753952026367e+00 9.763628244400024414e-03
2.647763729095458984e+00 9.727209806442260742e-03
2.668777704238891602e+00 9.682267904281616211e-03
2.689791679382324219e+00 9.636908769607543945e-03
2.710805654525756836e+00 9.591579437255859375e-03
2.731819629669189453e+00 9.553134441375732422e-03
2.752833604812622070e+00 9.546428918838500977e-03
2.773847579956054688e+00 9.539783000946044922e-03
2.794861793518066406e+00 9.533047676086425781e-03
2.815875768661499023e+00 9.489655494689941406e-03
2.836889743804931641e+00 9.423822164535522461e-03
2.857903718948364258e+00 9.463101625442504883e-03
2.878917694091796875e+00 9.518802165985107422e-03
2.899931669235229492e+00 9.565800428390502930e-03
2.920945644378662109e+00 9.610205888748168945e-03
2.941959619522094727e+00 9.654223918914794922e-03
2.962973594665527344e+00 9.693473577499389648e-03
2.983987569808959961e+00 9.732156991958618164e-03
3.005001783370971680e+00 9.789735078811645508e-03
3.026015758514404297e+00 9.818613529205322266e-03
3.047029733657836914e+00 9.840518236160278320e-03
3.068043708801269531e+00 9.900838136672973633e-03
3.089057683944702148e+00 9.920507669448852539e-03
3.110071659088134766e+00 9.928613901138305664e-03
3.131085634231567383e+00 9.947001934051513672e-03
3.152099609375000000e+00 9.969532489776611328e-03
3.173113584518432617e+00 9.998261928558349609e-03
3.194127559661865234e+00 1.003628969192504883e-02
3.215141534805297852e+00 1.007431745529174805e-02
3.236155748367309570e+00 1.011249423027038574e-02
3.257169723510742188e+00 1.016575098037719727e-02
3.278183698654174805e+00 1.014438271522521973e-02
3.299197673797607422e+00 1.004856824874877930e-02
3.320211648941040039e+00 9.927719831466674805e-03
3.341225624084472656e+00 9.959548711776733398e-03
3.362239599227905273e+00 1.000097393989562988e-02
3.383253574371337891e+00 1.005348563194274902e-02
3.404267549514770508e+00 1.010698080062866211e-02
3.425281524658203125e+00 1.016044616699218750e-02
3.446295738220214844e+00 1.010915637016296387e-02
3.467309713363647461e+00 1.004329323768615723e-02
3.488323688507080078e+00 9.979426860809326172e-03
3.509337663650512695e+00 9.936153888702392578e-03
3.530351638793945312e+00 9.892672300338745117e-03
3.551365613937377930e+00 9.848594665527343750e-03
3.572379589080810547e+00 9.797364473342895508e-03
3.593393564224243164e+00 9.688198566436767578e-03
3.614407539367675781e+00 9.579807519912719727e-03
3.635421514511108398e+00 9.423106908798217773e-03
3.656435489654541016e+00 9.401828050613403320e-03
3.677449703216552734e+00 9.380549192428588867e-03
3.698463678359985352e+00 9.359240531921386719e-03
3.719477653503417969e+00 9.334474802017211914e-03
3.740491628646850586e+00 9.293437004089355469e-03
3.761505603790283203e+00 9.315133094787597656e-03
3.782519578933715820e+00 9.394586086273193359e-03
3.803533554077148438e+00 9.461015462875366211e-03
3.824547529220581055e+00 9.527891874313354492e-03
3.845561504364013672e+00 9.596794843673706055e-03
3.866575479507446289e+00 9.695112705230712891e-03
3.887589454650878906e+00 9.833216667175292969e-03
3.908603668212890625e+00 9.976774454116821289e-03
3.929617643356323242e+00 1.012036204338073730e-02
3.950631618499755859e+00 1.026391983032226562e-02
3.971645593643188477e+00 1.040753722190856934e-02
3.992659568786621094e+00 1.054793596267700195e-02
4.013673782348632812e+00 1.070448756217956543e-02
4.034687519073486328e+00 1.086318492889404297e-02
4.055701732635498047e+00 1.105710864067077637e-02
4.076715469360351562e+00 1.147720217704772949e-02
4.097729682922363281e+00 1.208859682083129883e-02
4.118743419647216797e+00 1.270002126693725586e-02
4.139757633209228516e+00 1.331153512001037598e-02
4.160771369934082031e+00 1.392048597335815430e-02
4.181785583496093750e+00 1.452484726905822754e-02
4.202799320220947266e+00 1.514989137649536133e-02
4.223813533782958984e+00 1.580339670181274414e-02
4.244827747344970703e+00 1.645767688751220703e-02
4.265841484069824219e+00 1.719719171524047852e-02
4.286855697631835938e+00 1.789408922195434570e-02
4.307869434356689453e+00 1.867666840553283691e-02
4.328883647918701172e+00 1.947057247161865234e-02
4.349897384643554688e+00 2.024966478347778320e-02
4.370911598205566406e+00 2.095562219619750977e-02
4.391925334930419922e+00 2.164974808692932129e-02
4.412939548492431641e+00 2.236461639404296875e-02
4.433953285217285156e+00 2.325081825256347656e-02
4.454967498779296875e+00 2.422353625297546387e-02
4.475981712341308594e+00 2.521747350692749023e-02
4.496995449066162109e+00 2.620744705200195312e-02
4.518009662628173828e+00 2.719491720199584961e-02
4.539023399353027344e+00 2.799367904663085938e-02
4.560037612915039062e+00 2.878984808921813965e-02
4.581051349639892578e+00 2.962061762809753418e-02
4.602065563201904297e+00 3.044873476028442383e-02
4.623079299926757812e+00 3.127688169479370117e-02
4.644093513488769531e+00 3.210216760635375977e-02
4.665107250213623047e+00 3.292307257652282715e-02
4.686121463775634766e+00 3.370565176010131836e-02
4.707135677337646484e+00 3.433585166931152344e-02
4.728149414062500000e+00 3.494855761528015137e-02
4.749163627624511719e+00 3.556114435195922852e-02
4.770177364349365234e+00 3.617379069328308105e-02
4.791191577911376953e+00 3.678640723228454590e-02
4.812205314636230469e+00 3.739613294601440430e-02
4.833219528198242188e+00 3.796261548995971680e-02
4.854233264923095703e+00 3.852906823158264160e-02
4.875247478485107422e+00 3.907349705696105957e-02
4.896261692047119141e+00 3.945523500442504883e-02
4.917275428771972656e+00 3.960490226745605469e-02
4.938289642333984375e+00 3.971499204635620117e-02
4.959303379058837891e+00 3.979820013046264648e-02
4.980317592620849609e+00 3.987690806388854980e-02
5.001331329345703125e+00 3.996324539184570312e-02
5.022345542907714844e+00 4.004952311515808105e-02
5.043359279632568359e+00 4.013544321060180664e-02
5.064373493194580078e+00 4.021996259689331055e-02
5.085387229919433594e+00 4.030445218086242676e-02
5.106401443481445312e+00 4.028826951980590820e-02
5.127415657043457031e+00 3.981667757034301758e-02
5.148429393768310547e+00 3.934758901596069336e-02
5.169443607330322266e+00 3.886714577674865723e-02
5.190457344055175781e+00 3.838279843330383301e-02
5.211471557617187500e+00 3.789848089218139648e-02
5.232485294342041016e+00 3.741687536239624023e-02
5.253499507904052734e+00 3.693568706512451172e-02
5.274513244628906250e+00 3.645762801170349121e-02
5.295527458190917969e+00 3.565767407417297363e-02
5.316541194915771484e+00 3.470823168754577637e-02
5.337555408477783203e+00 3.376451134681701660e-02
5.358569622039794922e+00 3.282403945922851562e-02
5.379583358764648438e+00 3.191134333610534668e-02
5.400597572326660156e+00 3.101691603660583496e-02
5.421611309051513672e+00 3.011831641197204590e-02
5.442625522613525391e+00 2.923151850700378418e-02
5.463639259338378906e+00 2.834835648536682129e-02
5.484653472900390625e+00 2.748644351959228516e-02
5.505667209625244141e+00 2.645528316497802734e-02
5.526681423187255859e+00 2.548363804817199707e-02
5.547695159912109375e+00 2.451199293136596680e-02
5.568709373474121094e+00 2.354034781455993652e-02
5.589723587036132812e+00 2.261817455291748047e-02
5.610737323760986328e+00 2.176395058631896973e-02
5.631751537322998047e+00 2.095770835876464844e-02
5.652765274047851562e+00 2.017146348953247070e-02
5.673779487609863281e+00 1.938536763191223145e-02
5.694793224334716797e+00 1.860675215721130371e-02
5.715807437896728516e+00 1.784318685531616211e-02
5.736821174621582031e+00 1.708078384399414062e-02
5.757835388183593750e+00 1.633960008621215820e-02
5.778849124908447266e+00 1.562237739562988281e-02
5.799863338470458984e+00 1.490515470504760742e-02
5.820877552032470703e+00 1.418790221214294434e-02
5.841891288757324219e+00 1.347073912620544434e-02
5.862905502319335938e+00 1.278600096702575684e-02
5.883919239044189453e+00 1.231956481933593750e-02
5.904933452606201172e+00 1.197630167007446289e-02
5.925947189331054688e+00 1.163306832313537598e-02
5.946961402893066406e+00 1.126611232757568359e-02
5.967975139617919922e+00 1.083275675773620605e-02
5.988989353179931641e+00 1.031595468521118164e-02
6.010003566741943359e+00 9.937256574630737305e-03
6.031017303466796875e+00 9.597599506378173828e-03
6.052031517028808594e+00 9.211570024490356445e-03
6.073045253753662109e+00 8.915841579437255859e-03
6.094059467315673828e+00 8.798003196716308594e-03
6.115073204040527344e+00 8.680135011672973633e-03
6.136087417602539062e+00 8.562266826629638672e-03
6.157101154327392578e+00 8.444428443908691406e-03
6.178115367889404297e+00 8.326888084411621094e-03
6.199129104614257812e+00 8.208096027374267578e-03
6.220143318176269531e+00 8.018910884857177734e-03
6.241157531738281250e+00 7.696270942687988281e-03
6.262171268463134766e+00 7.326424121856689453e-03
6.283185482025146484e+00 6.935358047485351562e-03


==> figsData/Burgers/Burgers_true_traj_cop56.txt <==
0.000000000000000000e+00 9.394873278069903674e-03
2.101399749517440796e-02 9.363953848950489281e-03
4.202799499034881592e-02 9.335797953800543600e-03
6.304199248552322388e-02 9.310053214456739251e-03
8.405598998069763184e-02 9.286415028987695178e-03
1.050699874758720398e-01 9.264632698518675269e-03
1.260839849710464478e-01 9.244495896465159193e-03
1.470979899168014526e-01 9.225831051850642145e-03
1.681119799613952637e-01 9.208494979219770601e-03
1.891259849071502686e-01 9.192369952681142889e-03
2.101399749517440796e-01 9.177359032638087930e-03
2.311539798974990845e-01 9.163382065743169019e-03
2.521679699420928955e-01 9.150372224077909372e-03
2.731819748878479004e-01 9.138273023188892355e-03
2.941959798336029053e-01 9.127035802538681700e-03
3.152099549770355225e-01 9.116617635281838022e-03
3.362239599227905273e-01 9.106979610446951090e-03
3.572379648685455322e-01 9.098085476090866930e-03
3.782519698143005371e-01 9.089900615574634385e-03
3.992659449577331543e-01 9.082391293384657269e-03
4.202799499034881592e-01 9.075524131985469173e-03
4.412939548492431641e-01 9.069265783746819146e-03
4.623079597949981689e-01 9.063582763785736629e-03
4.833219349384307861e-01 9.058441415301911326e-03
5.043359398841857910e-01 9.053807975430858135e-03
5.253499150276184082e-01 9.049648710785512459e-03
5.463639497756958008e-01 9.045930100186642606e-03
5.673779249191284180e-01 9.042619045295472238e-03
5.883919596672058105e-01 9.039683093399806732e-03
6.094059348106384277e-01 9.037090662547271613e-03
6.304199099540710449e-01 9.034811248833339581e-03
6.514339447021484375e-01 9.032815609422130410e-03
6.724479198455810547e-01 9.031075919579837144e-03
6.934618949890136719e-01 9.029565899608852503e-03
7.144759297370910645e-01 9.028260910185142291e-03
7.354899048805236816e-01 9.027138017892026925e-03
7.565039396286010742e-01 9.026176033138608515e-03
7.775179147720336914e-01 9.025355508033712851e-03
7.985318899154663086e-01 9.024658712094971169e-03
8.195459246635437012e-01 9.024069587662820330e-03
8.405598998069763184e-01 9.023573686878940889e-03
8.615739345550537109e-01 9.023158093751707659e-03
8.825879096984863281e-01 9.022811336903076990e-03
9.036018848419189453e-01 9.022523292917580123e-03
9.246159195899963379e-01 9.022285078081764692e-03
9.456298947334289551e-01 9.022088942786115826e-03
9.666438698768615723e-01 9.021928166838213622e-03
9.876579046249389648e-01 9.021796956915273044e-03
1.008671879768371582e+00 9.021690347766283397e-03
1.029685854911804199e+00 9.021604109632276255e-03
1.050699830055236816e+00 9.021534659292524544e-03
1.071713924407958984e+00 9.021478976403877331e-03
1.092727899551391602e+00 9.021434529155126017e-03
1.113741874694824219e+00 9.021399206978891749e-03
1.134755849838256836e+00 9.021371260112084900e-03
1.155769824981689453e+00 9.021349245853961876e-03
1.176783919334411621e+00 9.021331981580980180e-03
1.197797894477844238e+00 9.021318502525660366e-03
1.218811869621276855e+00 9.021308025376243225e-03
1.239825844764709473e+00 9.021299917533098095e-03
1.260839819908142090e+00 9.021293670817687529e-03
1.281853914260864258e+00 9.021288879145395942e-03
1.302867889404296875e+00 9.021285219733644889e-03
1.323881864547729492e+00 9.021282437442951913e-03
1.344895839691162109e+00 9.021280331442376593e-03
1.365909814834594727e+00 9.021278744398729052e-03
1.386923789978027344e+00 9.021277553698147517e-03
1.407937884330749512e+00 9.021276664277832341e-03
1.428951859474182129e+00 9.021276002811527001e-03
1.449965834617614746e+00 9.021275513035543342e-03
1.470979809761047363e+00 9.021275152004135447e-03
1.491993784904479980e+00 9.021274887059008846e-03
1.513007879257202148e+00 9.021274693486082061e-03
1.534021854400634766e+00 9.021274552679502123e-03
1.555035829544067383e+00 9.021274450703085229e-03
1.576049804687500000e+00 9.021274377170519776e-03
1.597063779830932617e+00 9.021274324381755097e-03
1.618077874183654785e+00 9.021274286655079147e-03
1.639091849327087402e+00 9.021274259813026261e-03
1.660105824470520020e+00 9.021274240799617358e-03
1.681119799613952637e+00 9.021274227390779082e-03
1.702133774757385254e+00 9.021274217975992424e-03
1.723147869110107422e+00 9.021274211394821052e-03
1.744161844253540039e+00 9.021274206815513633e-03
1.765175819396972656e+00 9.021274203644383607e-03
1.786189794540405273e+00 9.021274201459249589e-03
1.807203769683837891e+00 9.021274199961510157e-03
1.828217744827270508e+00 9.021274198941098971e-03
1.849231839179992676e+00 9.021274198251057197e-03
1.870245814323425293e+00 9.021274197789141969e-03
1.891259789466857910e+00 9.021274197484725754e-03
1.912273764610290527e+00 9.021274197289317828e-03
1.933287739753723145e+00 9.021274197169920281e-03
1.954301834106445312e+00 9.021274197104463960e-03
1.975315809249877930e+00 9.021274197078489945e-03
1.996329784393310547e+00 9.021274197082965532e-03
2.017343759536743164e+00 9.021274197112724713e-03
2.038357734680175781e+00 9.021274197165472450e-03
2.059371709823608398e+00 9.021274197241122006e-03
2.080385684967041016e+00 9.021274197341423717e-03
2.101399660110473633e+00 9.021274197469827949e-03
2.122413873672485352e+00 9.021274197631495503e-03
2.143427848815917969e+00 9.021274197833457215e-03
2.164441823959350586e+00 9.021274198084969567e-03
2.185455799102783203e+00 9.021274198398014296e-03
2.206469774246215820e+00 9.021274198788061666e-03
2.227483749389648438e+00 9.021274199275067934e-03
2.248497724533081055e+00 9.021274199884904768e-03
2.269511699676513672e+00 9.021274200651243150e-03
2.290525674819946289e+00 9.021274201618178015e-03
2.311539649963378906e+00 9.021274202843812193e-03
2.332553625106811523e+00 9.021274204405226385e-03
2.353567838668823242e+00 9.021274206405206428e-03
2.374581813812255859e+00 9.021274208981492834e-03
2.395595788955688477e+00 9.021274212319435604e-03
2.416609764099121094e+00 9.021274216669320639e-03
2.437623739242553711e+00 9.021274222370001886e-03
2.458637714385986328e+00 9.021274229881668522e-03
2.479651689529418945e+00 9.021274239830899197e-03
2.500665664672851562e+00 9.021274253071337457e-03
2.521679639816284180e+00 9.021274270766465805e-03
2.542693614959716797e+00 9.021274294501816296e-03
2.563707828521728516e+00 9.021274326436382399e-03
2.584721803665161133e+00 9.021274369506619012e-03
2.605735778808593750e+00 9.021274427706258564e-03
2.626749753952026367e+00 9.021274506460553316e-03
2.647763729095458984e+00 9.021274613123266700e-03
2.668777704238891602e+00 9.021274757640860772e-03
2.689791679382324219e+00 9.021274953433935234e-03
2.710805654525756836e+00 9.021275218561634543e-03
2.731819629669189453e+00 9.021275577260463863e-03
2.752833604812622070e+00 9.021276062012875685e-03
2.773847579956054688e+00 9.021276716226331663e-03
2.794861793518066406e+00 9.021277597723465630e-03
2.815875768661499023e+00 9.021278783291565920e-03
2.836889743804931641e+00 9.021280374572943420e-03
2.857903718948364258e+00 9.021282505656168238e-03
2.878917694091796875e+00 9.021285352908661043e-03
2.899931669235229492e+00 9.021289147835429706e-03
2.920945644378662109e+00 9.021294193208977477e-03
2.941959619522094727e+00 9.021300883631023712e-03
2.962973594665527344e+00 9.021309731615885855e-03
2.983987569808959961e+00 9.021321400478093944e-03
3.005001783370971680e+00 9.021336745613233940e-03
3.026015758514404297e+00 9.021356866898212409e-03
3.047029733657836914e+00 9.021383174866582158e-03
3.068043708801269531e+00 9.021417471318184458e-03
3.089057683944702148e+00 9.021462049550954543e-03
3.110071659088134766e+00 9.021519817896740331e-03
3.131085634231567383e+00 9.021594451136014797e-03
3.152099609375000000e+00 9.021690575382594612e-03
3.173113584518432617e+00 9.021813997725097040e-03
3.194127559661865234e+00 9.021971984396288599e-03
3.215141534805297852e+00 9.022173590548410171e-03
3.236155748367309570e+00 9.022430058731762195e-03
3.257169723510742188e+00 9.022755295027920855e-03
3.278183698654174805e+00 9.023166434933395721e-03
3.299197673797607422e+00 9.023684514552732586e-03
3.320211648941040039e+00 9.024335282945907671e-03
3.341225624084472656e+00 9.025150139862747264e-03
3.362239599227905273e+00 9.026167218379153173e-03
3.383253574371337891e+00 9.027432649782481458e-03
3.404267549514770508e+00 9.029002023398784160e-03
3.425281524658203125e+00 9.030942061875334853e-03
3.446295738220214844e+00 9.033332546536166838e-03
3.467309713363647461e+00 9.036268567958759962e-03
3.488323688507080078e+00 9.039862983992268813e-03
3.509337663650512695e+00 9.044249175130811627e-03
3.530351638793945312e+00 9.049584132223887495e-03
3.551365613937377930e+00 9.056051872709320466e-03
3.572379589080810547e+00 9.063867193709176928e-03
3.593393564224243164e+00 9.073279827082491103e-03
3.614407539367675781e+00 9.084579041492976334e-03
3.635421514511108398e+00 9.098098340966873435e-03
3.656435489654541016e+00 9.114220514656875410e-03
3.677449703216552734e+00 9.133382970236338105e-03
3.698463678359985352e+00 9.156083278074541448e-03
3.719477653503417969e+00 9.182884866069093710e-03
3.740491628646850586e+00 9.214422964207305902e-03
3.761505603790283203e+00 9.251410532247063973e-03
3.782519578933715820e+00 9.294643642551655982e-03
3.803533554077148438e+00 9.345006742731721064e-03
3.824547529220581055e+00 9.403477499400642731e-03
3.845561504364013672e+00 9.471131034770000068e-03
3.866575479507446289e+00 9.549143391165257691e-03
3.887589454650878906e+00 9.638794295689243063e-03
3.908603668212890625e+00 9.741468383231661338e-03
3.929617643356323242e+00 9.858654668004659949e-03
3.950631618499755859e+00 9.991944623342902468e-03
3.971645593643188477e+00 1.014302841507690178e-02
3.992659568786621094e+00 1.031368907731019038e-02
4.013673782348632812e+00 1.050579446795201800e-02
4.034687519073486328e+00 1.072128688509574150e-02
4.055701732635498047e+00 1.096216957753930535e-02
4.076715469360351562e+00 1.123049065794824025e-02
4.097729682922363281e+00 1.152832446871673161e-02
4.118743419647216797e+00 1.185775022617518645e-02
4.139757633209228516e+00 1.222082798753203539e-02
4.160771369934082031e+00 1.261957194965823009e-02
4.181785583496093750e+00 1.305592077560067434e-02
4.202799320220947266e+00 1.353170604552257975e-02
4.223813533782958984e+00 1.404861906197027964e-02
4.244827747344970703e+00 1.460817610673785863e-02
4.265841484069824219e+00 1.521168260812629479e-02
4.286855697631835938e+00 1.586019667609652947e-02
4.307869434356689453e+00 1.655449197819244822e-02
4.328883647918701172e+00 1.729502028961854565e-02
4.349897384643554688e+00 1.808187708203408059e-02
4.370911598205566406e+00 1.891476836179694157e-02
4.391925334930419922e+00 1.979297963377113154e-02
4.412939548492431641e+00 2.071534777764168569e-02
4.433953285217285156e+00 2.168023641434221188e-02
4.454967498779296875e+00 2.268551422073875057e-02
4.475981712341308594e+00 2.372853840832189407e-02
4.496995449066162109e+00 2.480614596867279295e-02
4.518009662628173828e+00 2.591464936637687469e-02
4.539023399353027344e+00 2.704983825218772522e-02
4.560037612915039062e+00 2.820698770466663341e-02
4.581051349639892578e+00 2.938087323620500874e-02
4.602065563201904297e+00 3.056579183486924159e-02
4.623079299926757812e+00 3.175559237230833609e-02
4.644093513488769531e+00 3.294371434056014847e-02
4.665107250213623047e+00 3.412323265641377390e-02
4.686121463775634766e+00 3.528690968057214550e-02
4.707135677337646484e+00 3.642725430520292462e-02
4.728149414062500000e+00 3.753658780581615312e-02
4.749163627624511719e+00 3.860711652932522636e-02
4.770177364349365234e+00 3.963101162934242611e-02
4.791191577911376953e+00 4.060049301575997110e-02
4.812205314636230469e+00 4.150791711932583228e-02
4.833219528198242188e+00 4.234586788021917764e-02
4.854233264923095703e+00 4.310724984489298223e-02
4.875247478485107422e+00 4.378538265186861234e-02
4.896261692047119141e+00 4.437409712662661321e-02
4.917275428771972656e+00 4.486782608279436813e-02
4.938289642333984375e+00 4.526169079965636916e-02
4.959303379058837891e+00 4.555158216597208348e-02
4.980317592620849609e+00 4.573423426072953379e-02
5.001331329345703125e+00 4.580728860706231864e-02
5.022345542907714844e+00 4.576934896656619650e-02
5.043359279632568359e+00 4.562002433035096394e-02
5.064373493194580078e+00 4.535995124107988774e-02
5.085387229919433594e+00 4.499080271431284139e-02
5.106401443481445312e+00 4.451528132829728202e-02
5.127415657043457031e+00 4.393709540806436248e-02
5.148429393768310547e+00 4.326091822398307751e-02
5.169443607330322266e+00 4.249233205507108035e-02
5.190457344055175781e+00 4.163775372881193398e-02
5.211471557617187500e+00 4.070434210200677555e-02
5.232485294342041016e+00 3.969989566748820947e-02
5.253499507904052734e+00 3.863273974118574400e-02
5.274513244628906250e+00 3.751160540752866007e-02
5.295527458190917969e+00 3.634550287573071886e-02
5.316541194915771484e+00 3.514359150254326575e-02
5.337555408477783203e+00 3.391504848244239478e-02
5.358569622039794922e+00 3.266894238864300609e-02
5.379583358764648438e+00 3.141411375152703550e-02
5.400597572326660156e+00 3.015906427091769038e-02
5.421611309051513672e+00 2.891185676252502890e-02
5.442625522613525391e+00 2.768002728073653412e-02
5.463639259338378906e+00 2.647050893654875198e-02
5.484653472900390625e+00 2.528957398261677883e-02
5.505667209625244141e+00 2.414279222339870204e-02
5.526681423187255859e+00 2.303500362326092732e-02
5.547695159912109375e+00 2.197030553197272529e-02
5.568709373474121094e+00 2.095205372082969281e-02
5.589723587036132812e+00 1.998287551206869364e-02
5.610737323760986328e+00 1.906469329441927429e-02
5.631751537322998047e+00 1.819876245810876994e-02
5.652765274047851562e+00 1.738571578632529258e-02
5.673779487609863281e+00 1.662561333411005995e-02
5.694793224334716797e+00 1.591799695203024653e-02
5.715807437896728516e+00 1.526194788700891564e-02
5.736821174621582031e+00 1.465614555799693228e-02
5.757835388183593750e+00 1.409892712077621957e-02
5.778849124908447266e+00 1.358834758870019338e-02
5.799863338470458984e+00 1.312223630049334962e-02
5.820877552032470703e+00 1.269825024939692966e-02
5.841891288757324219e+00 1.231392385904206063e-02
5.862905502319335938e+00 1.196671472176907142e-02
5.883919239044189453e+00 1.165404506996015228e-02
5.904933452606201172e+00 1.137333898550057024e-02
5.925947189331054688e+00 1.112205447104644591e-02
5.946961402893066406e+00 1.089771060710613762e-02
5.967975139617919922e+00 1.069791024446671915e-02
5.988989353179931641e+00 1.052035844628355747e-02
6.010003566741943359e+00 1.036287696541454695e-02
6.031017303466796875e+00 1.022341542385421000e-02
6.052031517028808594e+00 1.010005860415994980e-02
6.073045253753662109e+00 9.991030333256416956e-03
6.094059467315673828e+00 9.894695022014923097e-03
6.115073204040527344e+00 9.809556950307697643e-03
6.136087417602539062e+00 9.734257605465250485e-03
6.157101154327392578e+00 9.667571479528916378e-03
6.178115367889404297e+00 9.608400853091935215e-03
6.199129104614257812e+00 9.555768545542740397e-03
6.220143318176269531e+00 9.508811256079514190e-03
6.241157531738281250e+00 9.466768288939513346e-03
6.262171268463134766e+00 9.428982241646823026e-03
6.283185482025146484e+00 9.394873278069903674e-03


==> figsData/Burgers/Burgers_true_traj_coq56.txt <==
0.000000000000000000e+00 9.394873278069903674e-03
2.101399749517440796e-02 9.363953848950489281e-03
4.202799499034881592e-02 9.335797953800543600e-03
6.304199248552322388e-02 9.310053214456739251e-03
8.405598998069763184e-02 9.286415028987695178e-03
1.050699874758720398e-01 9.264632698518675269e-03
1.260839849710464478e-01 9.244495896465159193e-03
1.470979899168014526e-01 9.225831051850642145e-03
1.681119799613952637e-01 9.208494979219770601e-03
1.891259849071502686e-01 9.192369952681142889e-03
2.101399749517440796e-01 9.177359032638087930e-03
2.311539798974990845e-01 9.163382065743169019e-03
2.521679699420928955e-01 9.150372224077909372e-03
2.731819748878479004e-01 9.138273023188892355e-03
2.941959798336029053e-01 9.127035802538681700e-03
3.152099549770355225e-01 9.116617635281838022e-03
3.362239599227905273e-01 9.106979610446951090e-03
3.572379648685455322e-01 9.098085476090866930e-03
3.782519698143005371e-01 9.089900615574634385e-03
3.992659449577331543e-01 9.082391293384657269e-03
4.202799499034881592e-01 9.075524131985469173e-03
4.412939548492431641e-01 9.069265783746819146e-03
4.623079597949981689e-01 9.063582763785736629e-03
4.833219349384307861e-01 9.058441415301911326e-03
5.043359398841857910e-01 9.053807975430858135e-03
5.253499150276184082e-01 9.049648710785512459e-03
5.463639497756958008e-01 9.045930100186642606e-03
5.673779249191284180e-01 9.042619045295472238e-03
5.883919596672058105e-01 9.039683093399806732e-03
6.094059348106384277e-01 9.037090662547271613e-03
6.304199099540710449e-01 9.034811248833339581e-03
6.514339447021484375e-01 9.032815609422130410e-03
6.724479198455810547e-01 9.031075919579837144e-03
6.934618949890136719e-01 9.029565899608852503e-03
7.144759297370910645e-01 9.028260910185142291e-03
7.354899048805236816e-01 9.027138017892026925e-03
7.565039396286010742e-01 9.026176033138608515e-03
7.775179147720336914e-01 9.025355508033712851e-03
7.985318899154663086e-01 9.024658712094971169e-03
8.195459246635437012e-01 9.024069587662820330e-03
8.405598998069763184e-01 9.023573686878940889e-03
8.615739345550537109e-01 9.023158093751707659e-03
8.825879096984863281e-01 9.022811336903076990e-03
9.036018848419189453e-01 9.022523292917580123e-03
9.246159195899963379e-01 9.022285078081764692e-03
9.456298947334289551e-01 9.022088942786115826e-03
9.666438698768615723e-01 9.021928166838213622e-03
9.876579046249389648e-01 9.021796956915273044e-03
1.008671879768371582e+00 9.021690347766283397e-03
1.029685854911804199e+00 9.021604109632276255e-03
1.050699830055236816e+00 9.021534659292524544e-03
1.071713924407958984e+00 9.021478976403877331e-03
1.092727899551391602e+00 9.021434529155126017e-03
1.113741874694824219e+00 9.021399206978891749e-03
1.134755849838256836e+00 9.021371260112084900e-03
1.155769824981689453e+00 9.021349245853961876e-03
1.176783919334411621e+00 9.021331981580980180e-03
1.197797894477844238e+00 9.021318502525660366e-03
1.218811869621276855e+00 9.021308025376243225e-03
1.239825844764709473e+00 9.021299917533098095e-03
1.260839819908142090e+00 9.021293670817687529e-03
1.281853914260864258e+00 9.021288879145395942e-03
1.302867889404296875e+00 9.021285219733644889e-03
1.323881864547729492e+00 9.021282437442951913e-03
1.344895839691162109e+00 9.021280331442376593e-03
1.365909814834594727e+00 9.021278744398729052e-03
1.386923789978027344e+00 9.021277553698147517e-03
1.407937884330749512e+00 9.021276664277832341e-03
1.428951859474182129e+00 9.021276002811527001e-03
1.449965834617614746e+00 9.021275513035543342e-03
1.470979809761047363e+00 9.021275152004135447e-03
1.491993784904479980e+00 9.021274887059008846e-03
1.513007879257202148e+00 9.021274693486082061e-03
1.534021854400634766e+00 9.021274552679502123e-03
1.555035829544067383e+00 9.021274450703085229e-03
1.576049804687500000e+00 9.021274377170519776e-03
1.597063779830932617e+00 9.021274324381755097e-03
1.618077874183654785e+00 9.021274286655079147e-03
1.639091849327087402e+00 9.021274259813026261e-03
1.660105824470520020e+00 9.021274240799617358e-03
1.681119799613952637e+00 9.021274227390779082e-03
1.702133774757385254e+00 9.021274217975992424e-03
1.723147869110107422e+00 9.021274211394821052e-03
1.744161844253540039e+00 9.021274206815513633e-03
1.765175819396972656e+00 9.021274203644383607e-03
1.786189794540405273e+00 9.021274201459249589e-03
1.807203769683837891e+00 9.021274199961510157e-03
1.828217744827270508e+00 9.021274198941098971e-03
1.849231839179992676e+00 9.021274198251057197e-03
1.870245814323425293e+00 9.021274197789141969e-03
1.891259789466857910e+00 9.021274197484725754e-03
1.912273764610290527e+00 9.021274197289317828e-03
1.933287739753723145e+00 9.021274197169920281e-03
1.954301834106445312e+00 9.021274197104463960e-03
1.975315809249877930e+00 9.021274197078489945e-03
1.996329784393310547e+00 9.021274197082965532e-03
2.017343759536743164e+00 9.021274197112724713e-03
2.038357734680175781e+00 9.021274197165472450e-03
2.059371709823608398e+00 9.021274197241122006e-03
2.080385684967041016e+00 9.021274197341423717e-03
2.101399660110473633e+00 9.021274197469827949e-03
2.122413873672485352e+00 9.021274197631495503e-03
2.143427848815917969e+00 9.021274197833457215e-03
2.164441823959350586e+00 9.021274198084969567e-03
2.185455799102783203e+00 9.021274198398014296e-03
2.206469774246215820e+00 9.021274198788061666e-03
2.227483749389648438e+00 9.021274199275067934e-03
2.248497724533081055e+00 9.021274199884904768e-03
2.269511699676513672e+00 9.021274200651243150e-03
2.290525674819946289e+00 9.021274201618178015e-03
2.311539649963378906e+00 9.021274202843812193e-03
2.332553625106811523e+00 9.021274204405226385e-03
2.353567838668823242e+00 9.021274206405206428e-03
2.374581813812255859e+00 9.021274208981492834e-03
2.395595788955688477e+00 9.021274212319435604e-03
2.416609764099121094e+00 9.021274216669320639e-03
2.437623739242553711e+00 9.021274222370001886e-03
2.458637714385986328e+00 9.021274229881668522e-03
2.479651689529418945e+00 9.021274239830899197e-03
2.500665664672851562e+00 9.021274253071337457e-03
2.521679639816284180e+00 9.021274270766465805e-03
2.542693614959716797e+00 9.021274294501816296e-03
2.563707828521728516e+00 9.021274326436382399e-03
2.584721803665161133e+00 9.021274369506619012e-03
2.605735778808593750e+00 9.021274427706258564e-03
2.626749753952026367e+00 9.021274506460553316e-03
2.647763729095458984e+00 9.021274613123266700e-03
2.668777704238891602e+00 9.021274757640860772e-03
2.689791679382324219e+00 9.021274953433935234e-03
2.710805654525756836e+00 9.021275218561634543e-03
2.731819629669189453e+00 9.021275577260463863e-03
2.752833604812622070e+00 9.021276062012875685e-03
2.773847579956054688e+00 9.021276716226331663e-03
2.794861793518066406e+00 9.021277597723465630e-03
2.815875768661499023e+00 9.021278783291565920e-03
2.836889743804931641e+00 9.021280374572943420e-03
2.857903718948364258e+00 9.021282505656168238e-03
2.878917694091796875e+00 9.021285352908661043e-03
2.899931669235229492e+00 9.021289147835429706e-03
2.920945644378662109e+00 9.021294193208977477e-03
2.941959619522094727e+00 9.021300883631023712e-03
2.962973594665527344e+00 9.021309731615885855e-03
2.983987569808959961e+00 9.021321400478093944e-03
3.005001783370971680e+00 9.021336745613233940e-03
3.026015758514404297e+00 9.021356866898212409e-03
3.047029733657836914e+00 9.021383174866582158e-03
3.068043708801269531e+00 9.021417471318184458e-03
3.089057683944702148e+00 9.021462049550954543e-03
3.110071659088134766e+00 9.021519817896740331e-03
3.131085634231567383e+00 9.021594451136014797e-03
3.152099609375000000e+00 9.021690575382594612e-03
3.173113584518432617e+00 9.021813997725097040e-03
3.194127559661865234e+00 9.021971984396288599e-03
3.215141534805297852e+00 9.022173590548410171e-03
3.236155748367309570e+00 9.022430058731762195e-03
3.257169723510742188e+00 9.022755295027920855e-03
3.278183698654174805e+00 9.023166434933395721e-03
3.299197673797607422e+00 9.023684514552732586e-03
3.320211648941040039e+00 9.024335282945907671e-03
3.341225624084472656e+00 9.025150139862747264e-03
3.362239599227905273e+00 9.026167218379153173e-03
3.383253574371337891e+00 9.027432649782481458e-03
3.404267549514770508e+00 9.029002023398784160e-03
3.425281524658203125e+00 9.030942061875334853e-03
3.446295738220214844e+00 9.033332546536166838e-03
3.467309713363647461e+00 9.036268567958759962e-03
3.488323688507080078e+00 9.039862983992268813e-03
3.509337663650512695e+00 9.044249175130811627e-03
3.530351638793945312e+00 9.049584132223887495e-03
3.551365613937377930e+00 9.056051872709320466e-03
3.572379589080810547e+00 9.063867193709176928e-03
3.593393564224243164e+00 9.073279827082491103e-03
3.614407539367675781e+00 9.084579041492976334e-03
3.635421514511108398e+00 9.098098340966873435e-03
3.656435489654541016e+00 9.114220514656875410e-03
3.677449703216552734e+00 9.133382970236338105e-03
3.698463678359985352e+00 9.156083278074541448e-03
3.719477653503417969e+00 9.182884866069093710e-03
3.740491628646850586e+00 9.214422964207305902e-03
3.761505603790283203e+00 9.251410532247063973e-03
3.782519578933715820e+00 9.294643642551655982e-03
3.803533554077148438e+00 9.345006742731721064e-03
3.824547529220581055e+00 9.403477499400642731e-03
3.845561504364013672e+00 9.471131034770000068e-03
3.866575479507446289e+00 9.549143391165257691e-03
3.887589454650878906e+00 9.638794295689243063e-03
3.908603668212890625e+00 9.741468383231661338e-03
3.929617643356323242e+00 9.858654668004659949e-03
3.950631618499755859e+00 9.991944623342902468e-03
3.971645593643188477e+00 1.014302841507690178e-02
3.992659568786621094e+00 1.031368907731019038e-02
4.013673782348632812e+00 1.050579446795201800e-02
4.034687519073486328e+00 1.072128688509574150e-02
4.055701732635498047e+00 1.096216957753930535e-02
4.076715469360351562e+00 1.123049065794824025e-02
4.097729682922363281e+00 1.152832446871673161e-02
4.118743419647216797e+00 1.185775022617518645e-02
4.139757633209228516e+00 1.222082798753203539e-02
4.160771369934082031e+00 1.261957194965823009e-02
4.181785583496093750e+00 1.305592077560067434e-02
4.202799320220947266e+00 1.353170604552257975e-02
4.223813533782958984e+00 1.404861906197027964e-02
4.244827747344970703e+00 1.460817610673785863e-02
4.265841484069824219e+00 1.521168260812629479e-02
4.286855697631835938e+00 1.586019667609652947e-02
4.307869434356689453e+00 1.655449197819244822e-02
4.328883647918701172e+00 1.729502028961854565e-02
4.349897384643554688e+00 1.808187708203408059e-02
4.370911598205566406e+00 1.891476836179694157e-02
4.391925334930419922e+00 1.979297963377113154e-02
4.412939548492431641e+00 2.071534777764168569e-02
4.433953285217285156e+00 2.168023641434221188e-02
4.454967498779296875e+00 2.268551422073875057e-02
4.475981712341308594e+00 2.372853840832189407e-02
4.496995449066162109e+00 2.480614596867279295e-02
4.518009662628173828e+00 2.591464936637687469e-02
4.539023399353027344e+00 2.704983825218772522e-02
4.560037612915039062e+00 2.820698770466663341e-02
4.581051349639892578e+00 2.938087323620500874e-02
4.602065563201904297e+00 3.056579183486924159e-02
4.623079299926757812e+00 3.175559237230833609e-02
4.644093513488769531e+00 3.294371434056014847e-02
4.665107250213623047e+00 3.412323265641377390e-02
4.686121463775634766e+00 3.528690968057214550e-02
4.707135677337646484e+00 3.642725430520292462e-02
4.728149414062500000e+00 3.753658780581615312e-02
4.749163627624511719e+00 3.860711652932522636e-02
4.770177364349365234e+00 3.963101162934242611e-02
4.791191577911376953e+00 4.060049301575997110e-02
4.812205314636230469e+00 4.150791711932583228e-02
4.833219528198242188e+00 4.234586788021917764e-02
4.854233264923095703e+00 4.310724984489298223e-02
4.875247478485107422e+00 4.378538265186861234e-02
4.896261692047119141e+00 4.437409712662661321e-02
4.917275428771972656e+00 4.486782608279436813e-02
4.938289642333984375e+00 4.526169079965636916e-02
4.959303379058837891e+00 4.555158216597208348e-02
4.980317592620849609e+00 4.573423426072953379e-02
5.001331329345703125e+00 4.580728860706231864e-02
5.022345542907714844e+00 4.576934896656619650e-02
5.043359279632568359e+00 4.562002433035096394e-02
5.064373493194580078e+00 4.535995124107988774e-02
5.085387229919433594e+00 4.499080271431284139e-02
5.106401443481445312e+00 4.451528132829728202e-02
5.127415657043457031e+00 4.393709540806436248e-02
5.148429393768310547e+00 4.326091822398307751e-02
5.169443607330322266e+00 4.249233205507108035e-02
5.190457344055175781e+00 4.163775372881193398e-02
5.211471557617187500e+00 4.070434210200677555e-02
5.232485294342041016e+00 3.969989566748820947e-02
5.253499507904052734e+00 3.863273974118574400e-02
5.274513244628906250e+00 3.751160540752866007e-02
5.295527458190917969e+00 3.634550287573071886e-02
5.316541194915771484e+00 3.514359150254326575e-02
5.337555408477783203e+00 3.391504848244239478e-02
5.358569622039794922e+00 3.266894238864300609e-02
5.379583358764648438e+00 3.141411375152703550e-02
5.400597572326660156e+00 3.015906427091769038e-02
5.421611309051513672e+00 2.891185676252502890e-02
5.442625522613525391e+00 2.768002728073653412e-02
5.463639259338378906e+00 2.647050893654875198e-02
5.484653472900390625e+00 2.528957398261677883e-02
5.505667209625244141e+00 2.414279222339870204e-02
5.526681423187255859e+00 2.303500362326092732e-02
5.547695159912109375e+00 2.197030553197272529e-02
5.568709373474121094e+00 2.095205372082969281e-02
5.589723587036132812e+00 1.998287551206869364e-02
5.610737323760986328e+00 1.906469329441927429e-02
5.631751537322998047e+00 1.819876245810876994e-02
5.652765274047851562e+00 1.738571578632529258e-02
5.673779487609863281e+00 1.662561333411005995e-02
5.694793224334716797e+00 1.591799695203024653e-02
5.715807437896728516e+00 1.526194788700891564e-02
5.736821174621582031e+00 1.465614555799693228e-02
5.757835388183593750e+00 1.409892712077621957e-02
5.778849124908447266e+00 1.358834758870019338e-02
5.799863338470458984e+00 1.312223630049334962e-02
5.820877552032470703e+00 1.269825024939692966e-02
5.841891288757324219e+00 1.231392385904206063e-02
5.862905502319335938e+00 1.196671472176907142e-02
5.883919239044189453e+00 1.165404506996015228e-02
5.904933452606201172e+00 1.137333898550057024e-02
5.925947189331054688e+00 1.112205447104644591e-02
5.946961402893066406e+00 1.089771060710613762e-02
5.967975139617919922e+00 1.069791024446671915e-02
5.988989353179931641e+00 1.052035844628355747e-02
6.010003566741943359e+00 1.036287696541454695e-02
6.031017303466796875e+00 1.022341542385421000e-02
6.052031517028808594e+00 1.010005860415994980e-02
6.073045253753662109e+00 9.991030333256416956e-03
6.094059467315673828e+00 9.894695022014923097e-03
6.115073204040527344e+00 9.809556950307697643e-03
6.136087417602539062e+00 9.734257605465250485e-03
6.157101154327392578e+00 9.667571479528916378e-03
6.178115367889404297e+00 9.608400853091935215e-03
6.199129104614257812e+00 9.555768545542740397e-03
6.220143318176269531e+00 9.508811256079514190e-03
6.241157531738281250e+00 9.466768288939513346e-03
6.262171268463134766e+00 9.428982241646823026e-03
6.283185482025146484e+00 9.394873278069903674e-03


==> figsData/Burgers/Burgers_true_traj_prob56.txt <==
0.000000000000000000e+00 9.394873278069903674e-03
2.101399749517440796e-02 9.363953848950489281e-03
4.202799499034881592e-02 9.335797953800543600e-03
6.304199248552322388e-02 9.310053214456739251e-03
8.405598998069763184e-02 9.286415028987695178e-03
1.050699874758720398e-01 9.264632698518675269e-03
1.260839849710464478e-01 9.244495896465159193e-03
1.470979899168014526e-01 9.225831051850642145e-03
1.681119799613952637e-01 9.208494979219770601e-03
1.891259849071502686e-01 9.192369952681142889e-03
2.101399749517440796e-01 9.177359032638087930e-03
2.311539798974990845e-01 9.163382065743169019e-03
2.521679699420928955e-01 9.150372224077909372e-03
2.731819748878479004e-01 9.138273023188892355e-03
2.941959798336029053e-01 9.127035802538681700e-03
3.152099549770355225e-01 9.116617635281838022e-03
3.362239599227905273e-01 9.106979610446951090e-03
3.572379648685455322e-01 9.098085476090866930e-03
3.782519698143005371e-01 9.089900615574634385e-03
3.992659449577331543e-01 9.082391293384657269e-03
4.202799499034881592e-01 9.075524131985469173e-03
4.412939548492431641e-01 9.069265783746819146e-03
4.623079597949981689e-01 9.063582763785736629e-03
4.833219349384307861e-01 9.058441415301911326e-03
5.043359398841857910e-01 9.053807975430858135e-03
5.253499150276184082e-01 9.049648710785512459e-03
5.463639497756958008e-01 9.045930100186642606e-03
5.673779249191284180e-01 9.042619045295472238e-03
5.883919596672058105e-01 9.039683093399806732e-03
6.094059348106384277e-01 9.037090662547271613e-03
6.304199099540710449e-01 9.034811248833339581e-03
6.514339447021484375e-01 9.032815609422130410e-03
6.724479198455810547e-01 9.031075919579837144e-03
6.934618949890136719e-01 9.029565899608852503e-03
7.144759297370910645e-01 9.028260910185142291e-03
7.354899048805236816e-01 9.027138017892026925e-03
7.565039396286010742e-01 9.026176033138608515e-03
7.775179147720336914e-01 9.025355508033712851e-03
7.985318899154663086e-01 9.024658712094971169e-03
8.195459246635437012e-01 9.024069587662820330e-03
8.405598998069763184e-01 9.023573686878940889e-03
8.615739345550537109e-01 9.023158093751707659e-03
8.825879096984863281e-01 9.022811336903076990e-03
9.036018848419189453e-01 9.022523292917580123e-03
9.246159195899963379e-01 9.022285078081764692e-03
9.456298947334289551e-01 9.022088942786115826e-03
9.666438698768615723e-01 9.021928166838213622e-03
9.876579046249389648e-01 9.021796956915273044e-03
1.008671879768371582e+00 9.021690347766283397e-03
1.029685854911804199e+00 9.021604109632276255e-03
1.050699830055236816e+00 9.021534659292524544e-03
1.071713924407958984e+00 9.021478976403877331e-03
1.092727899551391602e+00 9.021434529155126017e-03
1.113741874694824219e+00 9.021399206978891749e-03
1.134755849838256836e+00 9.021371260112084900e-03
1.155769824981689453e+00 9.021349245853961876e-03
1.176783919334411621e+00 9.021331981580980180e-03
1.197797894477844238e+00 9.021318502525660366e-03
1.218811869621276855e+00 9.021308025376243225e-03
1.239825844764709473e+00 9.021299917533098095e-03
1.260839819908142090e+00 9.021293670817687529e-03
1.281853914260864258e+00 9.021288879145395942e-03
1.302867889404296875e+00 9.021285219733644889e-03
1.323881864547729492e+00 9.021282437442951913e-03
1.344895839691162109e+00 9.021280331442376593e-03
1.365909814834594727e+00 9.021278744398729052e-03
1.386923789978027344e+00 9.021277553698147517e-03
1.407937884330749512e+00 9.021276664277832341e-03
1.428951859474182129e+00 9.021276002811527001e-03
1.449965834617614746e+00 9.021275513035543342e-03
1.470979809761047363e+00 9.021275152004135447e-03
1.491993784904479980e+00 9.021274887059008846e-03
1.513007879257202148e+00 9.021274693486082061e-03
1.534021854400634766e+00 9.021274552679502123e-03
1.555035829544067383e+00 9.021274450703085229e-03
1.576049804687500000e+00 9.021274377170519776e-03
1.597063779830932617e+00 9.021274324381755097e-03
1.618077874183654785e+00 9.021274286655079147e-03
1.639091849327087402e+00 9.021274259813026261e-03
1.660105824470520020e+00 9.021274240799617358e-03
1.681119799613952637e+00 9.021274227390779082e-03
1.702133774757385254e+00 9.021274217975992424e-03
1.723147869110107422e+00 9.021274211394821052e-03
1.744161844253540039e+00 9.021274206815513633e-03
1.765175819396972656e+00 9.021274203644383607e-03
1.786189794540405273e+00 9.021274201459249589e-03
1.807203769683837891e+00 9.021274199961510157e-03
1.828217744827270508e+00 9.021274198941098971e-03
1.849231839179992676e+00 9.021274198251057197e-03
1.870245814323425293e+00 9.021274197789141969e-03
1.891259789466857910e+00 9.021274197484725754e-03
1.912273764610290527e+00 9.021274197289317828e-03
1.933287739753723145e+00 9.021274197169920281e-03
1.954301834106445312e+00 9.021274197104463960e-03
1.975315809249877930e+00 9.021274197078489945e-03
1.996329784393310547e+00 9.021274197082965532e-03
2.017343759536743164e+00 9.021274197112724713e-03
2.038357734680175781e+00 9.021274197165472450e-03
2.059371709823608398e+00 9.021274197241122006e-03
2.080385684967041016e+00 9.021274197341423717e-03
2.101399660110473633e+00 9.021274197469827949e-03
2.122413873672485352e+00 9.021274197631495503e-03
2.143427848815917969e+00 9.021274197833457215e-03
2.164441823959350586e+00 9.021274198084969567e-03
2.185455799102783203e+00 9.021274198398014296e-03
2.206469774246215820e+00 9.021274198788061666e-03
2.227483749389648438e+00 9.021274199275067934e-03
2.248497724533081055e+00 9.021274199884904768e-03
2.269511699676513672e+00 9.021274200651243150e-03
2.290525674819946289e+00 9.021274201618178015e-03
2.311539649963378906e+00 9.021274202843812193e-03
2.332553625106811523e+00 9.021274204405226385e-03
2.353567838668823242e+00 9.021274206405206428e-03
2.374581813812255859e+00 9.021274208981492834e-03
2.395595788955688477e+00 9.021274212319435604e-03
2.416609764099121094e+00 9.021274216669320639e-03
2.437623739242553711e+00 9.021274222370001886e-03
2.458637714385986328e+00 9.021274229881668522e-03
2.479651689529418945e+00 9.021274239830899197e-03
2.500665664672851562e+00 9.021274253071337457e-03
2.521679639816284180e+00 9.021274270766465805e-03
2.542693614959716797e+00 9.021274294501816296e-03
2.563707828521728516e+00 9.021274326436382399e-03
2.584721803665161133e+00 9.021274369506619012e-03
2.605735778808593750e+00 9.021274427706258564e-03
2.626749753952026367e+00 9.021274506460553316e-03
2.647763729095458984e+00 9.021274613123266700e-03
2.668777704238891602e+00 9.021274757640860772e-03
2.689791679382324219e+00 9.021274953433935234e-03
2.710805654525756836e+00 9.021275218561634543e-03
2.731819629669189453e+00 9.021275577260463863e-03
2.752833604812622070e+00 9.021276062012875685e-03
2.773847579956054688e+00 9.021276716226331663e-03
2.794861793518066406e+00 9.021277597723465630e-03
2.815875768661499023e+00 9.021278783291565920e-03
2.836889743804931641e+00 9.021280374572943420e-03
2.857903718948364258e+00 9.021282505656168238e-03
2.878917694091796875e+00 9.021285352908661043e-03
2.899931669235229492e+00 9.021289147835429706e-03
2.920945644378662109e+00 9.021294193208977477e-03
2.941959619522094727e+00 9.021300883631023712e-03
2.962973594665527344e+00 9.021309731615885855e-03
2.983987569808959961e+00 9.021321400478093944e-03
3.005001783370971680e+00 9.021336745613233940e-03
3.026015758514404297e+00 9.021356866898212409e-03
3.047029733657836914e+00 9.021383174866582158e-03
3.068043708801269531e+00 9.021417471318184458e-03
3.089057683944702148e+00 9.021462049550954543e-03
3.110071659088134766e+00 9.021519817896740331e-03
3.131085634231567383e+00 9.021594451136014797e-03
3.152099609375000000e+00 9.021690575382594612e-03
3.173113584518432617e+00 9.021813997725097040e-03
3.194127559661865234e+00 9.021971984396288599e-03
3.215141534805297852e+00 9.022173590548410171e-03
3.236155748367309570e+00 9.022430058731762195e-03
3.257169723510742188e+00 9.022755295027920855e-03
3.278183698654174805e+00 9.023166434933395721e-03
3.299197673797607422e+00 9.023684514552732586e-03
3.320211648941040039e+00 9.024335282945907671e-03
3.341225624084472656e+00 9.025150139862747264e-03
3.362239599227905273e+00 9.026167218379153173e-03
3.383253574371337891e+00 9.027432649782481458e-03
3.404267549514770508e+00 9.029002023398784160e-03
3.425281524658203125e+00 9.030942061875334853e-03
3.446295738220214844e+00 9.033332546536166838e-03
3.467309713363647461e+00 9.036268567958759962e-03
3.488323688507080078e+00 9.039862983992268813e-03
3.509337663650512695e+00 9.044249175130811627e-03
3.530351638793945312e+00 9.049584132223887495e-03
3.551365613937377930e+00 9.056051872709320466e-03
3.572379589080810547e+00 9.063867193709176928e-03
3.593393564224243164e+00 9.073279827082491103e-03
3.614407539367675781e+00 9.084579041492976334e-03
3.635421514511108398e+00 9.098098340966873435e-03
3.656435489654541016e+00 9.114220514656875410e-03
3.677449703216552734e+00 9.133382970236338105e-03
3.698463678359985352e+00 9.156083278074541448e-03
3.719477653503417969e+00 9.182884866069093710e-03
3.740491628646850586e+00 9.214422964207305902e-03
3.761505603790283203e+00 9.251410532247063973e-03
3.782519578933715820e+00 9.294643642551655982e-03
3.803533554077148438e+00 9.345006742731721064e-03
3.824547529220581055e+00 9.403477499400642731e-03
3.845561504364013672e+00 9.471131034770000068e-03
3.866575479507446289e+00 9.549143391165257691e-03
3.887589454650878906e+00 9.638794295689243063e-03
3.908603668212890625e+00 9.741468383231661338e-03
3.929617643356323242e+00 9.858654668004659949e-03
3.950631618499755859e+00 9.991944623342902468e-03
3.971645593643188477e+00 1.014302841507690178e-02
3.992659568786621094e+00 1.031368907731019038e-02
4.013673782348632812e+00 1.050579446795201800e-02
4.034687519073486328e+00 1.072128688509574150e-02
4.055701732635498047e+00 1.096216957753930535e-02
4.076715469360351562e+00 1.123049065794824025e-02
4.097729682922363281e+00 1.152832446871673161e-02
4.118743419647216797e+00 1.185775022617518645e-02
4.139757633209228516e+00 1.222082798753203539e-02
4.160771369934082031e+00 1.261957194965823009e-02
4.181785583496093750e+00 1.305592077560067434e-02
4.202799320220947266e+00 1.353170604552257975e-02
4.223813533782958984e+00 1.404861906197027964e-02
4.244827747344970703e+00 1.460817610673785863e-02
4.265841484069824219e+00 1.521168260812629479e-02
4.286855697631835938e+00 1.586019667609652947e-02
4.307869434356689453e+00 1.655449197819244822e-02
4.328883647918701172e+00 1.729502028961854565e-02
4.349897384643554688e+00 1.808187708203408059e-02
4.370911598205566406e+00 1.891476836179694157e-02
4.391925334930419922e+00 1.979297963377113154e-02
4.412939548492431641e+00 2.071534777764168569e-02
4.433953285217285156e+00 2.168023641434221188e-02
4.454967498779296875e+00 2.268551422073875057e-02
4.475981712341308594e+00 2.372853840832189407e-02
4.496995449066162109e+00 2.480614596867279295e-02
4.518009662628173828e+00 2.591464936637687469e-02
4.539023399353027344e+00 2.704983825218772522e-02
4.560037612915039062e+00 2.820698770466663341e-02
4.581051349639892578e+00 2.938087323620500874e-02
4.602065563201904297e+00 3.056579183486924159e-02
4.623079299926757812e+00 3.175559237230833609e-02
4.644093513488769531e+00 3.294371434056014847e-02
4.665107250213623047e+00 3.412323265641377390e-02
4.686121463775634766e+00 3.528690968057214550e-02
4.707135677337646484e+00 3.642725430520292462e-02
4.728149414062500000e+00 3.753658780581615312e-02
4.749163627624511719e+00 3.860711652932522636e-02
4.770177364349365234e+00 3.963101162934242611e-02
4.791191577911376953e+00 4.060049301575997110e-02
4.812205314636230469e+00 4.150791711932583228e-02
4.833219528198242188e+00 4.234586788021917764e-02
4.854233264923095703e+00 4.310724984489298223e-02
4.875247478485107422e+00 4.378538265186861234e-02
4.896261692047119141e+00 4.437409712662661321e-02
4.917275428771972656e+00 4.486782608279436813e-02
4.938289642333984375e+00 4.526169079965636916e-02
4.959303379058837891e+00 4.555158216597208348e-02
4.980317592620849609e+00 4.573423426072953379e-02
5.001331329345703125e+00 4.580728860706231864e-02
5.022345542907714844e+00 4.576934896656619650e-02
5.043359279632568359e+00 4.562002433035096394e-02
5.064373493194580078e+00 4.535995124107988774e-02
5.085387229919433594e+00 4.499080271431284139e-02
5.106401443481445312e+00 4.451528132829728202e-02
5.127415657043457031e+00 4.393709540806436248e-02
5.148429393768310547e+00 4.326091822398307751e-02
5.169443607330322266e+00 4.249233205507108035e-02
5.190457344055175781e+00 4.163775372881193398e-02
5.211471557617187500e+00 4.070434210200677555e-02
5.232485294342041016e+00 3.969989566748820947e-02
5.253499507904052734e+00 3.863273974118574400e-02
5.274513244628906250e+00 3.751160540752866007e-02
5.295527458190917969e+00 3.634550287573071886e-02
5.316541194915771484e+00 3.514359150254326575e-02
5.337555408477783203e+00 3.391504848244239478e-02
5.358569622039794922e+00 3.266894238864300609e-02
5.379583358764648438e+00 3.141411375152703550e-02
5.400597572326660156e+00 3.015906427091769038e-02
5.421611309051513672e+00 2.891185676252502890e-02
5.442625522613525391e+00 2.768002728073653412e-02
5.463639259338378906e+00 2.647050893654875198e-02
5.484653472900390625e+00 2.528957398261677883e-02
5.505667209625244141e+00 2.414279222339870204e-02
5.526681423187255859e+00 2.303500362326092732e-02
5.547695159912109375e+00 2.197030553197272529e-02
5.568709373474121094e+00 2.095205372082969281e-02
5.589723587036132812e+00 1.998287551206869364e-02
5.610737323760986328e+00 1.906469329441927429e-02
5.631751537322998047e+00 1.819876245810876994e-02
5.652765274047851562e+00 1.738571578632529258e-02
5.673779487609863281e+00 1.662561333411005995e-02
5.694793224334716797e+00 1.591799695203024653e-02
5.715807437896728516e+00 1.526194788700891564e-02
5.736821174621582031e+00 1.465614555799693228e-02
5.757835388183593750e+00 1.409892712077621957e-02
5.778849124908447266e+00 1.358834758870019338e-02
5.799863338470458984e+00 1.312223630049334962e-02
5.820877552032470703e+00 1.269825024939692966e-02
5.841891288757324219e+00 1.231392385904206063e-02
5.862905502319335938e+00 1.196671472176907142e-02
5.883919239044189453e+00 1.165404506996015228e-02
5.904933452606201172e+00 1.137333898550057024e-02
5.925947189331054688e+00 1.112205447104644591e-02
5.946961402893066406e+00 1.089771060710613762e-02
5.967975139617919922e+00 1.069791024446671915e-02
5.988989353179931641e+00 1.052035844628355747e-02
6.010003566741943359e+00 1.036287696541454695e-02
6.031017303466796875e+00 1.022341542385421000e-02
6.052031517028808594e+00 1.010005860415994980e-02
6.073045253753662109e+00 9.991030333256416956e-03
6.094059467315673828e+00 9.894695022014923097e-03
6.115073204040527344e+00 9.809556950307697643e-03
6.136087417602539062e+00 9.734257605465250485e-03
6.157101154327392578e+00 9.667571479528916378e-03
6.178115367889404297e+00 9.608400853091935215e-03
6.199129104614257812e+00 9.555768545542740397e-03
6.220143318176269531e+00 9.508811256079514190e-03
6.241157531738281250e+00 9.466768288939513346e-03
6.262171268463134766e+00 9.428982241646823026e-03
6.283185482025146484e+00 9.394873278069903674e-03


==> figsData/Burgers/Burgers_true_traj_quantile56.txt <==
0.000000000000000000e+00 9.394873278069903674e-03
2.101399749517440796e-02 9.363953848950489281e-03
4.202799499034881592e-02 9.335797953800543600e-03
6.304199248552322388e-02 9.310053214456739251e-03
8.405598998069763184e-02 9.286415028987695178e-03
1.050699874758720398e-01 9.264632698518675269e-03
1.260839849710464478e-01 9.244495896465159193e-03
1.470979899168014526e-01 9.225831051850642145e-03
1.681119799613952637e-01 9.208494979219770601e-03
1.891259849071502686e-01 9.192369952681142889e-03
2.101399749517440796e-01 9.177359032638087930e-03
2.311539798974990845e-01 9.163382065743169019e-03
2.521679699420928955e-01 9.150372224077909372e-03
2.731819748878479004e-01 9.138273023188892355e-03
2.941959798336029053e-01 9.127035802538681700e-03
3.152099549770355225e-01 9.116617635281838022e-03
3.362239599227905273e-01 9.106979610446951090e-03
3.572379648685455322e-01 9.098085476090866930e-03
3.782519698143005371e-01 9.089900615574634385e-03
3.992659449577331543e-01 9.082391293384657269e-03
4.202799499034881592e-01 9.075524131985469173e-03
4.412939548492431641e-01 9.069265783746819146e-03
4.623079597949981689e-01 9.063582763785736629e-03
4.833219349384307861e-01 9.058441415301911326e-03
5.043359398841857910e-01 9.053807975430858135e-03
5.253499150276184082e-01 9.049648710785512459e-03
5.463639497756958008e-01 9.045930100186642606e-03
5.673779249191284180e-01 9.042619045295472238e-03
5.883919596672058105e-01 9.039683093399806732e-03
6.094059348106384277e-01 9.037090662547271613e-03
6.304199099540710449e-01 9.034811248833339581e-03
6.514339447021484375e-01 9.032815609422130410e-03
6.724479198455810547e-01 9.031075919579837144e-03
6.934618949890136719e-01 9.029565899608852503e-03
7.144759297370910645e-01 9.028260910185142291e-03
7.354899048805236816e-01 9.027138017892026925e-03
7.565039396286010742e-01 9.026176033138608515e-03
7.775179147720336914e-01 9.025355508033712851e-03
7.985318899154663086e-01 9.024658712094971169e-03
8.195459246635437012e-01 9.024069587662820330e-03
8.405598998069763184e-01 9.023573686878940889e-03
8.615739345550537109e-01 9.023158093751707659e-03
8.825879096984863281e-01 9.022811336903076990e-03
9.036018848419189453e-01 9.022523292917580123e-03
9.246159195899963379e-01 9.022285078081764692e-03
9.456298947334289551e-01 9.022088942786115826e-03
9.666438698768615723e-01 9.021928166838213622e-03
9.876579046249389648e-01 9.021796956915273044e-03
1.008671879768371582e+00 9.021690347766283397e-03
1.029685854911804199e+00 9.021604109632276255e-03
1.050699830055236816e+00 9.021534659292524544e-03
1.071713924407958984e+00 9.021478976403877331e-03
1.092727899551391602e+00 9.021434529155126017e-03
1.113741874694824219e+00 9.021399206978891749e-03
1.134755849838256836e+00 9.021371260112084900e-03
1.155769824981689453e+00 9.021349245853961876e-03
1.176783919334411621e+00 9.021331981580980180e-03
1.197797894477844238e+00 9.021318502525660366e-03
1.218811869621276855e+00 9.021308025376243225e-03
1.239825844764709473e+00 9.021299917533098095e-03
1.260839819908142090e+00 9.021293670817687529e-03
1.281853914260864258e+00 9.021288879145395942e-03
1.302867889404296875e+00 9.021285219733644889e-03
1.323881864547729492e+00 9.021282437442951913e-03
1.344895839691162109e+00 9.021280331442376593e-03
1.365909814834594727e+00 9.021278744398729052e-03
1.386923789978027344e+00 9.021277553698147517e-03
1.407937884330749512e+00 9.021276664277832341e-03
1.428951859474182129e+00 9.021276002811527001e-03
1.449965834617614746e+00 9.021275513035543342e-03
1.470979809761047363e+00 9.021275152004135447e-03
1.491993784904479980e+00 9.021274887059008846e-03
1.513007879257202148e+00 9.021274693486082061e-03
1.534021854400634766e+00 9.021274552679502123e-03
1.555035829544067383e+00 9.021274450703085229e-03
1.576049804687500000e+00 9.021274377170519776e-03
1.597063779830932617e+00 9.021274324381755097e-03
1.618077874183654785e+00 9.021274286655079147e-03
1.639091849327087402e+00 9.021274259813026261e-03
1.660105824470520020e+00 9.021274240799617358e-03
1.681119799613952637e+00 9.021274227390779082e-03
1.702133774757385254e+00 9.021274217975992424e-03
1.723147869110107422e+00 9.021274211394821052e-03
1.744161844253540039e+00 9.021274206815513633e-03
1.765175819396972656e+00 9.021274203644383607e-03
1.786189794540405273e+00 9.021274201459249589e-03
1.807203769683837891e+00 9.021274199961510157e-03
1.828217744827270508e+00 9.021274198941098971e-03
1.849231839179992676e+00 9.021274198251057197e-03
1.870245814323425293e+00 9.021274197789141969e-03
1.891259789466857910e+00 9.021274197484725754e-03
1.912273764610290527e+00 9.021274197289317828e-03
1.933287739753723145e+00 9.021274197169920281e-03
1.954301834106445312e+00 9.021274197104463960e-03
1.975315809249877930e+00 9.021274197078489945e-03
1.996329784393310547e+00 9.021274197082965532e-03
2.017343759536743164e+00 9.021274197112724713e-03
2.038357734680175781e+00 9.021274197165472450e-03
2.059371709823608398e+00 9.021274197241122006e-03
2.080385684967041016e+00 9.021274197341423717e-03
2.101399660110473633e+00 9.021274197469827949e-03
2.122413873672485352e+00 9.021274197631495503e-03
2.143427848815917969e+00 9.021274197833457215e-03
2.164441823959350586e+00 9.021274198084969567e-03
2.185455799102783203e+00 9.021274198398014296e-03
2.206469774246215820e+00 9.021274198788061666e-03
2.227483749389648438e+00 9.021274199275067934e-03
2.248497724533081055e+00 9.021274199884904768e-03
2.269511699676513672e+00 9.021274200651243150e-03
2.290525674819946289e+00 9.021274201618178015e-03
2.311539649963378906e+00 9.021274202843812193e-03
2.332553625106811523e+00 9.021274204405226385e-03
2.353567838668823242e+00 9.021274206405206428e-03
2.374581813812255859e+00 9.021274208981492834e-03
2.395595788955688477e+00 9.021274212319435604e-03
2.416609764099121094e+00 9.021274216669320639e-03
2.437623739242553711e+00 9.021274222370001886e-03
2.458637714385986328e+00 9.021274229881668522e-03
2.479651689529418945e+00 9.021274239830899197e-03
2.500665664672851562e+00 9.021274253071337457e-03
2.521679639816284180e+00 9.021274270766465805e-03
2.542693614959716797e+00 9.021274294501816296e-03
2.563707828521728516e+00 9.021274326436382399e-03
2.584721803665161133e+00 9.021274369506619012e-03
2.605735778808593750e+00 9.021274427706258564e-03
2.626749753952026367e+00 9.021274506460553316e-03
2.647763729095458984e+00 9.021274613123266700e-03
2.668777704238891602e+00 9.021274757640860772e-03
2.689791679382324219e+00 9.021274953433935234e-03
2.710805654525756836e+00 9.021275218561634543e-03
2.731819629669189453e+00 9.021275577260463863e-03
2.752833604812622070e+00 9.021276062012875685e-03
2.773847579956054688e+00 9.021276716226331663e-03
2.794861793518066406e+00 9.021277597723465630e-03
2.815875768661499023e+00 9.021278783291565920e-03
2.836889743804931641e+00 9.021280374572943420e-03
2.857903718948364258e+00 9.021282505656168238e-03
2.878917694091796875e+00 9.021285352908661043e-03
2.899931669235229492e+00 9.021289147835429706e-03
2.920945644378662109e+00 9.021294193208977477e-03
2.941959619522094727e+00 9.021300883631023712e-03
2.962973594665527344e+00 9.021309731615885855e-03
2.983987569808959961e+00 9.021321400478093944e-03
3.005001783370971680e+00 9.021336745613233940e-03
3.026015758514404297e+00 9.021356866898212409e-03
3.047029733657836914e+00 9.021383174866582158e-03
3.068043708801269531e+00 9.021417471318184458e-03
3.089057683944702148e+00 9.021462049550954543e-03
3.110071659088134766e+00 9.021519817896740331e-03
3.131085634231567383e+00 9.021594451136014797e-03
3.152099609375000000e+00 9.021690575382594612e-03
3.173113584518432617e+00 9.021813997725097040e-03
3.194127559661865234e+00 9.021971984396288599e-03
3.215141534805297852e+00 9.022173590548410171e-03
3.236155748367309570e+00 9.022430058731762195e-03
3.257169723510742188e+00 9.022755295027920855e-03
3.278183698654174805e+00 9.023166434933395721e-03
3.299197673797607422e+00 9.023684514552732586e-03
3.320211648941040039e+00 9.024335282945907671e-03
3.341225624084472656e+00 9.025150139862747264e-03
3.362239599227905273e+00 9.026167218379153173e-03
3.383253574371337891e+00 9.027432649782481458e-03
3.404267549514770508e+00 9.029002023398784160e-03
3.425281524658203125e+00 9.030942061875334853e-03
3.446295738220214844e+00 9.033332546536166838e-03
3.467309713363647461e+00 9.036268567958759962e-03
3.488323688507080078e+00 9.039862983992268813e-03
3.509337663650512695e+00 9.044249175130811627e-03
3.530351638793945312e+00 9.049584132223887495e-03
3.551365613937377930e+00 9.056051872709320466e-03
3.572379589080810547e+00 9.063867193709176928e-03
3.593393564224243164e+00 9.073279827082491103e-03
3.614407539367675781e+00 9.084579041492976334e-03
3.635421514511108398e+00 9.098098340966873435e-03
3.656435489654541016e+00 9.114220514656875410e-03
3.677449703216552734e+00 9.133382970236338105e-03
3.698463678359985352e+00 9.156083278074541448e-03
3.719477653503417969e+00 9.182884866069093710e-03
3.740491628646850586e+00 9.214422964207305902e-03
3.761505603790283203e+00 9.251410532247063973e-03
3.782519578933715820e+00 9.294643642551655982e-03
3.803533554077148438e+00 9.345006742731721064e-03
3.824547529220581055e+00 9.403477499400642731e-03
3.845561504364013672e+00 9.471131034770000068e-03
3.866575479507446289e+00 9.549143391165257691e-03
3.887589454650878906e+00 9.638794295689243063e-03
3.908603668212890625e+00 9.741468383231661338e-03
3.929617643356323242e+00 9.858654668004659949e-03
3.950631618499755859e+00 9.991944623342902468e-03
3.971645593643188477e+00 1.014302841507690178e-02
3.992659568786621094e+00 1.031368907731019038e-02
4.013673782348632812e+00 1.050579446795201800e-02
4.034687519073486328e+00 1.072128688509574150e-02
4.055701732635498047e+00 1.096216957753930535e-02
4.076715469360351562e+00 1.123049065794824025e-02
4.097729682922363281e+00 1.152832446871673161e-02
4.118743419647216797e+00 1.185775022617518645e-02
4.139757633209228516e+00 1.222082798753203539e-02
4.160771369934082031e+00 1.261957194965823009e-02
4.181785583496093750e+00 1.305592077560067434e-02
4.202799320220947266e+00 1.353170604552257975e-02
4.223813533782958984e+00 1.404861906197027964e-02
4.244827747344970703e+00 1.460817610673785863e-02
4.265841484069824219e+00 1.521168260812629479e-02
4.286855697631835938e+00 1.586019667609652947e-02
4.307869434356689453e+00 1.655449197819244822e-02
4.328883647918701172e+00 1.729502028961854565e-02
4.349897384643554688e+00 1.808187708203408059e-02
4.370911598205566406e+00 1.891476836179694157e-02
4.391925334930419922e+00 1.979297963377113154e-02
4.412939548492431641e+00 2.071534777764168569e-02
4.433953285217285156e+00 2.168023641434221188e-02
4.454967498779296875e+00 2.268551422073875057e-02
4.475981712341308594e+00 2.372853840832189407e-02
4.496995449066162109e+00 2.480614596867279295e-02
4.518009662628173828e+00 2.591464936637687469e-02
4.539023399353027344e+00 2.704983825218772522e-02
4.560037612915039062e+00 2.820698770466663341e-02
4.581051349639892578e+00 2.938087323620500874e-02
4.602065563201904297e+00 3.056579183486924159e-02
4.623079299926757812e+00 3.175559237230833609e-02
4.644093513488769531e+00 3.294371434056014847e-02
4.665107250213623047e+00 3.412323265641377390e-02
4.686121463775634766e+00 3.528690968057214550e-02
4.707135677337646484e+00 3.642725430520292462e-02
4.728149414062500000e+00 3.753658780581615312e-02
4.749163627624511719e+00 3.860711652932522636e-02
4.770177364349365234e+00 3.963101162934242611e-02
4.791191577911376953e+00 4.060049301575997110e-02
4.812205314636230469e+00 4.150791711932583228e-02
4.833219528198242188e+00 4.234586788021917764e-02
4.854233264923095703e+00 4.310724984489298223e-02
4.875247478485107422e+00 4.378538265186861234e-02
4.896261692047119141e+00 4.437409712662661321e-02
4.917275428771972656e+00 4.486782608279436813e-02
4.938289642333984375e+00 4.526169079965636916e-02
4.959303379058837891e+00 4.555158216597208348e-02
4.980317592620849609e+00 4.573423426072953379e-02
5.001331329345703125e+00 4.580728860706231864e-02
5.022345542907714844e+00 4.576934896656619650e-02
5.043359279632568359e+00 4.562002433035096394e-02
5.064373493194580078e+00 4.535995124107988774e-02
5.085387229919433594e+00 4.499080271431284139e-02
5.106401443481445312e+00 4.451528132829728202e-02
5.127415657043457031e+00 4.393709540806436248e-02
5.148429393768310547e+00 4.326091822398307751e-02
5.169443607330322266e+00 4.249233205507108035e-02
5.190457344055175781e+00 4.163775372881193398e-02
5.211471557617187500e+00 4.070434210200677555e-02
5.232485294342041016e+00 3.969989566748820947e-02
5.253499507904052734e+00 3.863273974118574400e-02
5.274513244628906250e+00 3.751160540752866007e-02
5.295527458190917969e+00 3.634550287573071886e-02
5.316541194915771484e+00 3.514359150254326575e-02
5.337555408477783203e+00 3.391504848244239478e-02
5.358569622039794922e+00 3.266894238864300609e-02
5.379583358764648438e+00 3.141411375152703550e-02
5.400597572326660156e+00 3.015906427091769038e-02
5.421611309051513672e+00 2.891185676252502890e-02
5.442625522613525391e+00 2.768002728073653412e-02
5.463639259338378906e+00 2.647050893654875198e-02
5.484653472900390625e+00 2.528957398261677883e-02
5.505667209625244141e+00 2.414279222339870204e-02
5.526681423187255859e+00 2.303500362326092732e-02
5.547695159912109375e+00 2.197030553197272529e-02
5.568709373474121094e+00 2.095205372082969281e-02
5.589723587036132812e+00 1.998287551206869364e-02
5.610737323760986328e+00 1.906469329441927429e-02
5.631751537322998047e+00 1.819876245810876994e-02
5.652765274047851562e+00 1.738571578632529258e-02
5.673779487609863281e+00 1.662561333411005995e-02
5.694793224334716797e+00 1.591799695203024653e-02
5.715807437896728516e+00 1.526194788700891564e-02
5.736821174621582031e+00 1.465614555799693228e-02
5.757835388183593750e+00 1.409892712077621957e-02
5.778849124908447266e+00 1.358834758870019338e-02
5.799863338470458984e+00 1.312223630049334962e-02
5.820877552032470703e+00 1.269825024939692966e-02
5.841891288757324219e+00 1.231392385904206063e-02
5.862905502319335938e+00 1.196671472176907142e-02
5.883919239044189453e+00 1.165404506996015228e-02
5.904933452606201172e+00 1.137333898550057024e-02
5.925947189331054688e+00 1.112205447104644591e-02
5.946961402893066406e+00 1.089771060710613762e-02
5.967975139617919922e+00 1.069791024446671915e-02
5.988989353179931641e+00 1.052035844628355747e-02
6.010003566741943359e+00 1.036287696541454695e-02
6.031017303466796875e+00 1.022341542385421000e-02
6.052031517028808594e+00 1.010005860415994980e-02
6.073045253753662109e+00 9.991030333256416956e-03
6.094059467315673828e+00 9.894695022014923097e-03
6.115073204040527344e+00 9.809556950307697643e-03
6.136087417602539062e+00 9.734257605465250485e-03
6.157101154327392578e+00 9.667571479528916378e-03
6.178115367889404297e+00 9.608400853091935215e-03
6.199129104614257812e+00 9.555768545542740397e-03
6.220143318176269531e+00 9.508811256079514190e-03
6.241157531738281250e+00 9.466768288939513346e-03
6.262171268463134766e+00 9.428982241646823026e-03
6.283185482025146484e+00 9.394873278069903674e-03


==> figsData/Burgers/Burgers_upper_traj_cop56.txt <==
0.000000000000000000e+00 1.334888860583305359e-02
2.101399749517440796e-02 1.291694212704896927e-02
4.202799499034881592e-02 1.275204494595527649e-02
6.304199248552322388e-02 1.248876471072435379e-02
8.405598998069763184e-02 1.247618068009614944e-02
1.050699874758720398e-01 1.248138491064310074e-02
1.260839849710464478e-01 1.248554140329360962e-02
1.470979899168014526e-01 1.247443072497844696e-02
1.681119799613952637e-01 1.247972808778285980e-02
1.891259849071502686e-01 1.247189287096261978e-02
2.101399749517440796e-01 1.242660917341709137e-02
2.311539798974990845e-01 1.241972856223583221e-02
2.521679699420928955e-01 1.254476141184568405e-02
2.731819748878479004e-01 1.236041728407144547e-02
2.941959798336029053e-01 1.238150894641876221e-02
3.152099549770355225e-01 1.245323196053504944e-02
3.362239599227905273e-01 1.246079616248607635e-02
3.572379648685455322e-01 1.249341294169425964e-02
3.782519698143005371e-01 1.251464150846004486e-02
3.992659449577331543e-01 1.254547107964754105e-02
4.202799499034881592e-01 1.255024690181016922e-02
4.412939548492431641e-01 1.260123029351234436e-02
4.623079597949981689e-01 1.259372010827064514e-02
4.833219349384307861e-01 1.255959644913673401e-02
5.043359398841857910e-01 1.264324225485324860e-02
5.253499150276184082e-01 1.272693183273077011e-02
5.463639497756958008e-01 1.283331029117107391e-02
5.673779249191284180e-01 1.291886903345584869e-02
5.883919596672058105e-01 1.298540271818637848e-02
6.094059348106384277e-01 1.305202860385179520e-02
6.304199099540710449e-01 1.308675762265920639e-02
6.514339447021484375e-01 1.307202782481908798e-02
6.724479198455810547e-01 1.305355317890644073e-02
6.934618949890136719e-01 1.304206717759370804e-02
7.144759297370910645e-01 1.303810067474842072e-02
7.354899048805236816e-01 1.303578168153762817e-02
7.565039396286010742e-01 1.303373835980892181e-02
7.775179147720336914e-01 1.303249783813953400e-02
7.985318899154663086e-01 1.303113810718059540e-02
8.195459246635437012e-01 1.299168076366186142e-02
8.405598998069763184e-01 1.294653862714767456e-02
8.615739345550537109e-01 1.283212658017873764e-02
8.825879096984863281e-01 1.274286117404699326e-02
9.036018848419189453e-01 1.268670801073312759e-02
9.246159195899963379e-01 1.261292118579149246e-02
9.456298947334289551e-01 1.254994235932826996e-02
9.666438698768615723e-01 1.248911023139953613e-02
9.876579046249389648e-01 1.243357546627521515e-02
1.008671879768371582e+00 1.240005344152450562e-02
1.029685854911804199e+00 1.235989481210708618e-02
1.050699830055236816e+00 1.227915566414594650e-02
1.071713924407958984e+00 1.217984501272439957e-02
1.092727899551391602e+00 1.209279336035251617e-02
1.113741874694824219e+00 1.200928166508674622e-02
1.134755849838256836e+00 1.192564703524112701e-02
1.155769824981689453e+00 1.191536337137222290e-02
1.176783919334411621e+00 1.187595818191766739e-02
1.197797894477844238e+00 1.182924862951040268e-02
1.218811869621276855e+00 1.176871173083782196e-02
1.239825844764709473e+00 1.170365512371063232e-02
1.260839819908142090e+00 1.164339110255241394e-02
1.281853914260864258e+00 1.159190479665994644e-02
1.302867889404296875e+00 1.153927110135555267e-02
1.323881864547729492e+00 1.148672681301832199e-02
1.344895839691162109e+00 1.143960002809762955e-02
1.365909814834594727e+00 1.132321730256080627e-02
1.386923789978027344e+00 1.117646880447864532e-02
1.407937884330749512e+00 1.103371102362871170e-02
1.428951859474182129e+00 1.089100725948810577e-02
1.449965834617614746e+00 1.089166477322578430e-02
1.470979809761047363e+00 1.093291863799095154e-02
1.491993784904479980e+00 1.094333827495574951e-02
1.513007879257202148e+00 1.095376536250114441e-02
1.534021854400634766e+00 1.090063527226448059e-02
1.555035829544067383e+00 1.083858683705329895e-02
1.576049804687500000e+00 1.079528592526912689e-02
1.597063779830932617e+00 1.083239167928695679e-02
1.618077874183654785e+00 1.088455785065889359e-02
1.639091849327087402e+00 1.090246066451072693e-02
1.660105824470520020e+00 1.092342566698789597e-02
1.681119799613952637e+00 1.092361751943826675e-02
1.702133774757385254e+00 1.088961493223905563e-02
1.723147869110107422e+00 1.085640117526054382e-02
1.744161844253540039e+00 1.093570422381162643e-02
1.765175819396972656e+00 1.104326359927654266e-02
1.786189794540405273e+00 1.112619228661060333e-02
1.807203769683837891e+00 1.115672849118709564e-02
1.828217744827270508e+00 1.118697598576545715e-02
1.849231839179992676e+00 1.121487375348806381e-02
1.870245814323425293e+00 1.120951585471630096e-02
1.891259789466857910e+00 1.120492257177829742e-02
1.912273764610290527e+00 1.115225441753864288e-02
1.933287739753723145e+00 1.111357565969228745e-02
1.954301834106445312e+00 1.107219792902469635e-02
1.975315809249877930e+00 1.102872192859649658e-02
1.996329784393310547e+00 1.098529063165187836e-02
2.017343759536743164e+00 1.095675490796566010e-02
2.038357734680175781e+00 1.094766426831483841e-02
2.059371709823608398e+00 1.092966645956039429e-02
2.080385684967041016e+00 1.090200897306203842e-02
2.101399660110473633e+00 1.087440084666013718e-02
2.122413873672485352e+00 1.084452308714389801e-02
2.143427848815917969e+00 1.080902572721242905e-02
2.164441823959350586e+00 1.077455747872591019e-02
2.185455799102783203e+00 1.077542360872030258e-02
2.206469774246215820e+00 1.081444788724184036e-02
2.227483749389648438e+00 1.084440387785434723e-02
2.248497724533081055e+00 1.086355093866586685e-02
2.269511699676513672e+00 1.086828485131263733e-02
2.290525674819946289e+00 1.088003441691398621e-02
2.311539649963378906e+00 1.089173089712858200e-02
2.332553625106811523e+00 1.090355683118104935e-02
2.353567838668823242e+00 1.091497018933296204e-02
2.374581813812255859e+00 1.092282962054014206e-02
2.395595788955688477e+00 1.093109138309955597e-02
2.416609764099121094e+00 1.093934848904609680e-02
2.437623739242553711e+00 1.094760838896036148e-02
2.458637714385986328e+00 1.095583662390708923e-02
2.479651689529418945e+00 1.096406579017639160e-02
2.500665664672851562e+00 1.098616607487201691e-02
2.521679639816284180e+00 1.102532166987657547e-02
2.542693614959716797e+00 1.107815559953451157e-02
2.563707828521728516e+00 1.111749559640884399e-02
2.584721803665161133e+00 1.108861807733774185e-02
2.605735778808593750e+00 1.105977315455675125e-02
2.626749753952026367e+00 1.103092823177576065e-02
2.647763729095458984e+00 1.100205723196268082e-02
2.668777704238891602e+00 1.095745339989662170e-02
2.689791679382324219e+00 1.089812722057104111e-02
2.710805654525756836e+00 1.087398454546928406e-02
2.731819629669189453e+00 1.089787017554044724e-02
2.752833604812622070e+00 1.092597469687461853e-02
2.773847579956054688e+00 1.097452919930219650e-02
2.794861793518066406e+00 1.102306321263313293e-02
2.815875768661499023e+00 1.107157021760940552e-02
2.836889743804931641e+00 1.112011633813381195e-02
2.857903718948364258e+00 1.111715473234653473e-02
2.878917694091796875e+00 1.102941017597913742e-02
2.899931669235229492e+00 1.094160415232181549e-02
2.920945644378662109e+00 1.088352780789136887e-02
2.941959619522094727e+00 1.082891225814819336e-02
2.962973594665527344e+00 1.078394241631031036e-02
2.983987569808959961e+00 1.073906198143959045e-02
3.005001783370971680e+00 1.069603115320205688e-02
3.026015758514404297e+00 1.065526250749826431e-02
3.047029733657836914e+00 1.064557023346424103e-02
3.068043708801269531e+00 1.063912641257047653e-02
3.089057683944702148e+00 1.062256563454866409e-02
3.110071659088134766e+00 1.061024051159620285e-02
3.131085634231567383e+00 1.059788838028907776e-02
3.152099609375000000e+00 1.059871446341276169e-02
3.173113584518432617e+00 1.067586801946163177e-02
3.194127559661865234e+00 1.076559629291296005e-02
3.215141534805297852e+00 1.078173890709877014e-02
3.236155748367309570e+00 1.079316809773445129e-02
3.257169723510742188e+00 1.080474443733692169e-02
3.278183698654174805e+00 1.081631332635879517e-02
3.299197673797607422e+00 1.086259167641401291e-02
3.320211648941040039e+00 1.085128448903560638e-02
3.341225624084472656e+00 1.079316157847642899e-02
3.362239599227905273e+00 1.074929535388946533e-02
3.383253574371337891e+00 1.074237097054719925e-02
3.404267549514770508e+00 1.078120432794094086e-02
3.425281524658203125e+00 1.084545813500881195e-02
3.446295738220214844e+00 1.089416630566120148e-02
3.467309713363647461e+00 1.094394642859697342e-02
3.488323688507080078e+00 1.099558547139167786e-02
3.509337663650512695e+00 1.106815040111541748e-02
3.530351638793945312e+00 1.102157589048147202e-02
3.551365613937377930e+00 1.104447804391384125e-02
3.572379589080810547e+00 1.108234748244285583e-02
3.593393564224243164e+00 1.111900433897972107e-02
3.614407539367675781e+00 1.116083376109600067e-02
3.635421514511108398e+00 1.122035086154937744e-02
3.656435489654541016e+00 1.134158112108707428e-02
3.677449703216552734e+00 1.146655157208442688e-02
3.698463678359985352e+00 1.159209292382001877e-02
3.719477653503417969e+00 1.172133535146713257e-02
3.740491628646850586e+00 1.184363104403018951e-02
3.761505603790283203e+00 1.196323148906230927e-02
3.782519578933715820e+00 1.208586804568767548e-02
3.803533554077148438e+00 1.220917794853448868e-02
3.824547529220581055e+00 1.229794509708881378e-02
3.845561504364013672e+00 1.238559093326330185e-02
3.866575479507446289e+00 1.248910464346408844e-02
3.887589454650878906e+00 1.262809801846742630e-02
3.908603668212890625e+00 1.296592969447374344e-02
3.929617643356323242e+00 1.328640896826982498e-02
3.950631618499755859e+00 1.363055128604173660e-02
3.971645593643188477e+00 1.399990543723106384e-02
3.992659568786621094e+00 1.437001489102840424e-02
4.013673782348632812e+00 1.474167220294475555e-02
4.034687519073486328e+00 1.511332578957080841e-02
4.055701732635498047e+00 1.550096552819013596e-02
4.076715469360351562e+00 1.588955521583557129e-02
4.097729682922363281e+00 1.648276299238204956e-02
4.118743419647216797e+00 1.713739149272441864e-02
4.139757633209228516e+00 1.781645230948925018e-02
4.160771369934082031e+00 1.848418638110160828e-02
4.181785583496093750e+00 1.917503774166107178e-02
4.202799320220947266e+00 1.987747475504875183e-02
4.223813533782958984e+00 2.058536745607852936e-02
4.244827747344970703e+00 2.131913602352142334e-02
4.265841484069824219e+00 2.205496095120906830e-02
4.286855697631835938e+00 2.279625274240970612e-02
4.307869434356689453e+00 2.354084327816963196e-02
4.328883647918701172e+00 2.431887015700340271e-02
4.349897384643554688e+00 2.513093687593936920e-02
4.370911598205566406e+00 2.594372630119323730e-02
4.391925334930419922e+00 2.675740793347358704e-02
4.412939548492431641e+00 2.768664434552192688e-02
4.433953285217285156e+00 2.874774113297462463e-02
4.454967498779296875e+00 2.980952896177768707e-02
4.475981712341308594e+00 3.087207302451133728e-02
4.496995449066162109e+00 3.193435072898864746e-02
4.518009662628173828e+00 3.299750760197639465e-02
4.539023399353027344e+00 3.406152129173278809e-02
4.560037612915039062e+00 3.512651845812797546e-02
4.581051349639892578e+00 3.611462935805320740e-02
4.602065563201904297e+00 3.710531070828437805e-02
4.623079299926757812e+00 3.809960931539535522e-02
4.644093513488769531e+00 3.907658904790878296e-02
4.665107250213623047e+00 4.003687202930450439e-02
4.686121463775634766e+00 4.098252579569816589e-02
4.707135677337646484e+00 4.192912206053733826e-02
4.728149414062500000e+00 4.286113381385803223e-02
4.749163627624511719e+00 4.378025978803634644e-02
4.770177364349365234e+00 4.435296729207038879e-02
4.791191577911376953e+00 4.491085186600685120e-02
4.812205314636230469e+00 4.546928405761718750e-02
4.833219528198242188e+00 4.602867737412452698e-02
4.854233264923095703e+00 4.658894613385200500e-02
4.875247478485107422e+00 4.715011268854141235e-02
4.896261692047119141e+00 4.771237447857856750e-02
4.917275428771972656e+00 4.827511310577392578e-02
4.938289642333984375e+00 4.864514991641044617e-02
4.959303379058837891e+00 4.859990626573562622e-02
4.980317592620849609e+00 4.855512082576751709e-02
5.001331329345703125e+00 4.851038381457328796e-02
5.022345542907714844e+00 4.846619069576263428e-02
5.043359279632568359e+00 4.841142147779464722e-02
5.064373493194580078e+00 4.832070320844650269e-02
5.085387229919433594e+00 4.823039472103118896e-02
5.106401443481445312e+00 4.807082563638687134e-02
5.127415657043457031e+00 4.780741035938262939e-02
5.148429393768310547e+00 4.754436016082763672e-02
5.169443607330322266e+00 4.723513498902320862e-02
5.190457344055175781e+00 4.687688872218132019e-02
5.211471557617187500e+00 4.651897400617599487e-02
5.232485294342041016e+00 4.616137593984603882e-02
5.253499507904052734e+00 4.580414295196533203e-02
5.274513244628906250e+00 4.544645547866821289e-02
5.295527458190917969e+00 4.478786513209342957e-02
5.316541194915771484e+00 4.402948170900344849e-02
5.337555408477783203e+00 4.327273368835449219e-02
5.358569622039794922e+00 4.251620918512344360e-02
5.379583358764648438e+00 4.173777252435684204e-02
5.400597572326660156e+00 4.092387109994888306e-02
5.421611309051513672e+00 4.010562971234321594e-02
5.442625522613525391e+00 3.928872197866439819e-02
5.463639259338378906e+00 3.847306966781616211e-02
5.484653472900390625e+00 3.763716667890548706e-02
5.505667209625244141e+00 3.678397461771965027e-02
5.526681423187255859e+00 3.590862825512886047e-02
5.547695159912109375e+00 3.506740927696228027e-02
5.568709373474121094e+00 3.426888585090637207e-02
5.589723587036132812e+00 3.348353877663612366e-02
5.610737323760986328e+00 3.269936144351959229e-02
5.631751537322998047e+00 3.190673887729644775e-02
5.652765274047851562e+00 3.111941739916801453e-02
5.673779487609863281e+00 3.035023622214794159e-02
5.694793224334716797e+00 2.961917594075202942e-02
5.715807437896728516e+00 2.892012521624565125e-02
5.736821174621582031e+00 2.825946919620037079e-02
5.757835388183593750e+00 2.763892710208892822e-02
5.778849124908447266e+00 2.702069655060768127e-02
5.799863338470458984e+00 2.641478553414344788e-02
5.820877552032470703e+00 2.588425576686859131e-02
5.841891288757324219e+00 2.535565011203289032e-02
5.862905502319335938e+00 2.482889965176582336e-02
5.883919239044189453e+00 2.430618926882743835e-02
5.904933452606201172e+00 2.377358451485633850e-02
5.925947189331054688e+00 2.323554083704948425e-02
5.946961402893066406e+00 2.274157851934432983e-02
5.967975139617919922e+00 2.239050343632698059e-02
5.988989353179931641e+00 2.204160392284393311e-02
6.010003566741943359e+00 2.175460010766983032e-02
6.031017303466796875e+00 2.149235457181930542e-02
6.052031517028808594e+00 2.123016677796840668e-02
6.073045253753662109e+00 2.096981927752494812e-02
6.094059467315673828e+00 2.071218192577362061e-02
6.115073204040527344e+00 2.045658603310585022e-02
6.136087417602539062e+00 2.020315825939178467e-02
6.157101154327392578e+00 1.995182037353515625e-02
6.178115367889404297e+00 1.970262825489044189e-02
6.199129104614257812e+00 1.945552602410316467e-02
6.220143318176269531e+00 1.920947432518005371e-02
6.241157531738281250e+00 1.896453648805618286e-02
6.262171268463134766e+00 1.863465644419193268e-02
6.283185482025146484e+00 1.814451441168785095e-02


==> figsData/Burgers/Burgers_upper_traj_coq56.txt <==
0.000000000000000000e+00 1.585257053375244141e-02
2.101399749517440796e-02 1.573333144187927246e-02
4.202799499034881592e-02 1.557916402816772461e-02
6.304199248552322388e-02 1.548957824707031250e-02
8.405598998069763184e-02 1.550003886222839355e-02
1.050699874758720398e-01 1.556211709976196289e-02
1.260839849710464478e-01 1.556429266929626465e-02
1.470979899168014526e-01 1.559290289878845215e-02
1.681119799613952637e-01 1.562306284904479980e-02
1.891259849071502686e-01 1.547759771347045898e-02
2.101399749517440796e-01 1.548224687576293945e-02
2.311539798974990845e-01 1.551243662834167480e-02
2.521679699420928955e-01 1.556620001792907715e-02
2.731819748878479004e-01 1.563844084739685059e-02
2.941959798336029053e-01 1.561510562896728516e-02
3.152099549770355225e-01 1.558426022529602051e-02
3.362239599227905273e-01 1.557984948158264160e-02
3.572379648685455322e-01 1.561886072158813477e-02
3.782519698143005371e-01 1.545479893684387207e-02
3.992659449577331543e-01 1.538571715354919434e-02
4.202799499034881592e-01 1.534253358840942383e-02
4.412939548492431641e-01 1.532143354415893555e-02
4.623079597949981689e-01 1.537403464317321777e-02
4.833219349384307861e-01 1.544559001922607422e-02
5.043359398841857910e-01 1.551064848899841309e-02
5.253499150276184082e-01 1.549461483955383301e-02
5.463639497756958008e-01 1.539894938468933105e-02
5.673779249191284180e-01 1.536256074905395508e-02
5.883919596672058105e-01 1.536479592323303223e-02
6.094059348106384277e-01 1.542940735816955566e-02
6.304199099540710449e-01 1.544746756553649902e-02
6.514339447021484375e-01 1.549324393272399902e-02
6.724479198455810547e-01 1.553446054458618164e-02
6.934618949890136719e-01 1.552560925483703613e-02
7.144759297370910645e-01 1.546207070350646973e-02
7.354899048805236816e-01 1.549762487411499023e-02
7.565039396286010742e-01 1.553601026535034180e-02
7.775179147720336914e-01 1.554426550865173340e-02
7.985318899154663086e-01 1.555618643760681152e-02
8.195459246635437012e-01 1.564285159111022949e-02
8.405598998069763184e-01 1.576274633407592773e-02
8.615739345550537109e-01 1.585018634796142578e-02
8.825879096984863281e-01 1.583346724510192871e-02
9.036018848419189453e-01 1.583030819892883301e-02
9.246159195899963379e-01 1.581767201423645020e-02
9.456298947334289551e-01 1.580351591110229492e-02
9.666438698768615723e-01 1.577308773994445801e-02
9.876579046249389648e-01 1.577159762382507324e-02
1.008671879768371582e+00 1.582396030426025391e-02
1.029685854911804199e+00 1.585048437118530273e-02
1.050699830055236816e+00 1.587635278701782227e-02
1.071713924407958984e+00 1.588594913482666016e-02
1.092727899551391602e+00 1.588165760040283203e-02
1.113741874694824219e+00 1.588013768196105957e-02
1.134755849838256836e+00 1.594272255897521973e-02
1.155769824981689453e+00 1.601144671440124512e-02
1.176783919334411621e+00 1.608020067214965820e-02
1.197797894477844238e+00 1.614868640899658203e-02
1.218811869621276855e+00 1.621088385581970215e-02
1.239825844764709473e+00 1.629370450973510742e-02
1.260839819908142090e+00 1.635995507240295410e-02
1.281853914260864258e+00 1.644060015678405762e-02
1.302867889404296875e+00 1.648557186126708984e-02
1.323881864547729492e+00 1.653054356575012207e-02
1.344895839691162109e+00 1.657256484031677246e-02
1.365909814834594727e+00 1.661387085914611816e-02
1.386923789978027344e+00 1.667103171348571777e-02
1.407937884330749512e+00 1.671028137207031250e-02
1.428951859474182129e+00 1.673758029937744141e-02
1.449965834617614746e+00 1.674810051918029785e-02
1.470979809761047363e+00 1.678577065467834473e-02
1.491993784904479980e+00 1.682901382446289062e-02
1.513007879257202148e+00 1.685285568237304688e-02
1.534021854400634766e+00 1.688936352729797363e-02
1.555035829544067383e+00 1.692584156990051270e-02
1.576049804687500000e+00 1.695281267166137695e-02
1.597063779830932617e+00 1.697400212287902832e-02
1.618077874183654785e+00 1.697927713394165039e-02
1.639091849327087402e+00 1.701602339744567871e-02
1.660105824470520020e+00 1.707446575164794922e-02
1.681119799613952637e+00 1.703488826751708984e-02
1.702133774757385254e+00 1.700705289840698242e-02
1.723147869110107422e+00 1.692461967468261719e-02
1.744161844253540039e+00 1.685005426406860352e-02
1.765175819396972656e+00 1.685011386871337891e-02
1.786189794540405273e+00 1.685008406639099121e-02
1.807203769683837891e+00 1.685780286788940430e-02
1.828217744827270508e+00 1.692664623260498047e-02
1.849231839179992676e+00 1.699548959732055664e-02
1.870245814323425293e+00 1.706236600875854492e-02
1.891259789466857910e+00 1.702713966369628906e-02
1.912273764610290527e+00 1.706308126449584961e-02
1.933287739753723145e+00 1.709201931953430176e-02
1.954301834106445312e+00 1.712095737457275391e-02
1.975315809249877930e+00 1.714992523193359375e-02
1.996329784393310547e+00 1.717889308929443359e-02
2.017343759536743164e+00 1.721012592315673828e-02
2.038357734680175781e+00 1.731398701667785645e-02
2.059371709823608398e+00 1.738122105598449707e-02
2.080385684967041016e+00 1.745522022247314453e-02
2.101399660110473633e+00 1.755106449127197266e-02
2.122413873672485352e+00 1.764577627182006836e-02
2.143427848815917969e+00 1.775887608528137207e-02
2.164441823959350586e+00 1.782014966011047363e-02
2.185455799102783203e+00 1.783701777458190918e-02
2.206469774246215820e+00 1.785391569137573242e-02
2.227483749389648438e+00 1.788547635078430176e-02
2.248497724533081055e+00 1.794674992561340332e-02
2.269511699676513672e+00 1.802849769592285156e-02
2.290525674819946289e+00 1.812401413917541504e-02
2.311539649963378906e+00 1.821699738502502441e-02
2.332553625106811523e+00 1.828715205192565918e-02
2.353567838668823242e+00 1.832354068756103516e-02
2.374581813812255859e+00 1.834708452224731445e-02
2.395595788955688477e+00 1.837581396102905273e-02
2.416609764099121094e+00 1.840019226074218750e-02
2.437623739242553711e+00 1.842117309570312500e-02
2.458637714385986328e+00 1.844215393066406250e-02
2.479651689529418945e+00 1.849839091300964355e-02
2.500665664672851562e+00 1.857566833496093750e-02
2.521679639816284180e+00 1.865866780281066895e-02
2.542693614959716797e+00 1.866975426673889160e-02
2.563707828521728516e+00 1.862099766731262207e-02
2.584721803665161133e+00 1.856654882431030273e-02
2.605735778808593750e+00 1.850083470344543457e-02
2.626749753952026367e+00 1.842924952507019043e-02
2.647763729095458984e+00 1.837354898452758789e-02
2.668777704238891602e+00 1.837936043739318848e-02
2.689791679382324219e+00 1.835650205612182617e-02
2.710805654525756836e+00 1.833364367485046387e-02
2.731819629669189453e+00 1.830229163169860840e-02
2.752833604812622070e+00 1.826021075248718262e-02
2.773847579956054688e+00 1.821810007095336914e-02
2.794861793518066406e+00 1.817578077316284180e-02
2.815875768661499023e+00 1.810589432716369629e-02
2.836889743804931641e+00 1.803523302078247070e-02
2.857903718948364258e+00 1.805567741394042969e-02
2.878917694091796875e+00 1.807138323783874512e-02
2.899931669235229492e+00 1.804140210151672363e-02
2.920945644378662109e+00 1.801374554634094238e-02
2.941959619522094727e+00 1.796063780784606934e-02
2.962973594665527344e+00 1.790347695350646973e-02
2.983987569808959961e+00 1.784563064575195312e-02
3.005001783370971680e+00 1.779639720916748047e-02
3.026015758514404297e+00 1.775011420249938965e-02
3.047029733657836914e+00 1.770386099815368652e-02
3.068043708801269531e+00 1.767545938491821289e-02
3.089057683944702148e+00 1.765561103820800781e-02
3.110071659088134766e+00 1.761201024055480957e-02
3.131085634231567383e+00 1.756832003593444824e-02
3.152099609375000000e+00 1.752468943595886230e-02
3.173113584518432617e+00 1.752856373786926270e-02
3.194127559661865234e+00 1.760149002075195312e-02
3.215141534805297852e+00 1.758399605751037598e-02
3.236155748367309570e+00 1.755547523498535156e-02
3.257169723510742188e+00 1.752468943595886230e-02
3.278183698654174805e+00 1.749387383460998535e-02
3.299197673797607422e+00 1.745390892028808594e-02
3.320211648941040039e+00 1.740854978561401367e-02
3.341225624084472656e+00 1.740404963493347168e-02
3.362239599227905273e+00 1.740607619285583496e-02
3.383253574371337891e+00 1.740160584449768066e-02
3.404267549514770508e+00 1.739829778671264648e-02
3.425281524658203125e+00 1.739510893821716309e-02
3.446295738220214844e+00 1.738128066062927246e-02
3.467309713363647461e+00 1.736250519752502441e-02
3.488323688507080078e+00 1.727128028869628906e-02
3.509337663650512695e+00 1.719903945922851562e-02
3.530351638793945312e+00 1.713836193084716797e-02
3.551365613937377930e+00 1.706728339195251465e-02
3.572379589080810547e+00 1.699334383010864258e-02
3.593393564224243164e+00 1.691940426826477051e-02
3.614407539367675781e+00 1.675045490264892578e-02
3.635421514511108398e+00 1.656550168991088867e-02
3.656435489654541016e+00 1.643314957618713379e-02
3.677449703216552734e+00 1.630088686943054199e-02
3.698463678359985352e+00 1.616865396499633789e-02
3.719477653503417969e+00 1.611280441284179688e-02
3.740491628646850586e+00 1.617723703384399414e-02
3.761505603790283203e+00 1.622432470321655273e-02
3.782519578933715820e+00 1.627144217491149902e-02
3.803533554077148438e+00 1.632061600685119629e-02
3.824547529220581055e+00 1.637646555900573730e-02
3.845561504364013672e+00 1.643222570419311523e-02
3.866575479507446289e+00 1.651027798652648926e-02
3.887589454650878906e+00 1.664021611213684082e-02
3.908603668212890625e+00 1.676896214485168457e-02
3.929617643356323242e+00 1.689624786376953125e-02
3.950631618499755859e+00 1.702362298965454102e-02
3.971645593643188477e+00 1.721391081809997559e-02
3.992659568786621094e+00 1.743230223655700684e-02
4.013673782348632812e+00 1.769503951072692871e-02
4.034687519073486328e+00 1.805707812309265137e-02
4.055701732635498047e+00 1.841911673545837402e-02
4.076715469360351562e+00 1.880890130996704102e-02
4.097729682922363281e+00 1.928654313087463379e-02
4.118743419647216797e+00 1.976421475410461426e-02
4.139757633209228516e+00 2.024364471435546875e-02
4.160771369934082031e+00 2.072322368621826172e-02
4.181785583496093750e+00 2.120280265808105469e-02
4.202799320220947266e+00 2.168241143226623535e-02
4.223813533782958984e+00 2.243459224700927734e-02
4.244827747344970703e+00 2.321603894233703613e-02
4.265841484069824219e+00 2.392730116844177246e-02
4.286855697631835938e+00 2.463719248771667480e-02
4.307869434356689453e+00 2.534708380699157715e-02
4.328883647918701172e+00 2.605694532394409180e-02
4.349897384643554688e+00 2.676686644554138184e-02
4.370911598205566406e+00 2.747678756713867188e-02
4.391925334930419922e+00 2.835687994956970215e-02
4.412939548492431641e+00 2.934172749519348145e-02
4.433953285217285156e+00 3.033849596977233887e-02
4.454967498779296875e+00 3.142285346984863281e-02
4.475981712341308594e+00 3.255221247673034668e-02
4.496995449066162109e+00 3.368505835533142090e-02
4.518009662628173828e+00 3.481584787368774414e-02
4.539023399353027344e+00 3.579744696617126465e-02
4.560037612915039062e+00 3.678244352340698242e-02
4.581051349639892578e+00 3.776741027832031250e-02
4.602065563201904297e+00 3.886026144027709961e-02
4.623079299926757812e+00 3.995797038078308105e-02
4.644093513488769531e+00 4.105576872825622559e-02
4.665107250213623047e+00 4.215160012245178223e-02
4.686121463775634766e+00 4.319629073143005371e-02
4.707135677337646484e+00 4.402118921279907227e-02
4.728149414062500000e+00 4.479983448982238770e-02
4.749163627624511719e+00 4.557853937149047852e-02
4.770177364349365234e+00 4.635718464851379395e-02
4.791191577911376953e+00 4.713585972785949707e-02
4.812205314636230469e+00 4.791453480720520020e-02
4.833219528198242188e+00 4.862636327743530273e-02
4.854233264923095703e+00 4.923400282859802246e-02
4.875247478485107422e+00 4.981228709220886230e-02
4.896261692047119141e+00 5.015262961387634277e-02
4.917275428771972656e+00 5.049297213554382324e-02
4.938289642333984375e+00 5.078971385955810547e-02
4.959303379058837891e+00 5.101117491722106934e-02
4.980317592620849609e+00 5.120724439620971680e-02
5.001331329345703125e+00 5.132085084915161133e-02
5.022345542907714844e+00 5.143439769744873047e-02
5.043359279632568359e+00 5.123031139373779297e-02
5.064373493194580078e+00 5.101978778839111328e-02
5.085387229919433594e+00 5.080923438072204590e-02
5.106401443481445312e+00 5.059865117073059082e-02
5.127415657043457031e+00 5.037978291511535645e-02
5.148429393768310547e+00 5.014479160308837891e-02
5.169443607330322266e+00 4.983955621719360352e-02
5.190457344055175781e+00 4.951000213623046875e-02
5.211471557617187500e+00 4.918050765991210938e-02
5.232485294342041016e+00 4.883265495300292969e-02
5.253499507904052734e+00 4.847443103790283203e-02
5.274513244628906250e+00 4.811617732048034668e-02
5.295527458190917969e+00 4.739043116569519043e-02
5.316541194915771484e+00 4.649451375007629395e-02
5.337555408477783203e+00 4.558557271957397461e-02
5.358569622039794922e+00 4.461193084716796875e-02
5.379583358764648438e+00 4.361316561698913574e-02
5.400597572326660156e+00 4.259502887725830078e-02
5.421611309051513672e+00 4.155156016349792480e-02
5.442625522613525391e+00 4.050761461257934570e-02
5.463639259338378906e+00 3.932732343673706055e-02
5.484653472900390625e+00 3.813588619232177734e-02
5.505667209625244141e+00 3.696545958518981934e-02
5.526681423187255859e+00 3.587454557418823242e-02
5.547695159912109375e+00 3.478366136550903320e-02
5.568709373474121094e+00 3.369617462158203125e-02
5.589723587036132812e+00 3.268104791641235352e-02
5.610737323760986328e+00 3.167262673377990723e-02
5.631751537322998047e+00 3.065156936645507812e-02
5.652765274047851562e+00 2.959564328193664551e-02
5.673779487609863281e+00 2.853980660438537598e-02
5.694793224334716797e+00 2.748835086822509766e-02
5.715807437896728516e+00 2.646592259407043457e-02
5.736821174621582031e+00 2.544566988945007324e-02
5.757835388183593750e+00 2.442476153373718262e-02
5.778849124908447266e+00 2.342122793197631836e-02
5.799863338470458984e+00 2.250996232032775879e-02
5.820877552032470703e+00 2.182149887084960938e-02
5.841891288757324219e+00 2.113297581672668457e-02
5.862905502319335938e+00 2.049151062965393066e-02
5.883919239044189453e+00 1.988148689270019531e-02
5.904933452606201172e+00 1.928350329399108887e-02
5.925947189331054688e+00 1.868170499801635742e-02
5.946961402893066406e+00 1.805686950683593750e-02
5.967975139617919922e+00 1.741680502891540527e-02
5.988989353179931641e+00 1.682502031326293945e-02
6.010003566741943359e+00 1.635292172431945801e-02
6.031017303466796875e+00 1.595836877822875977e-02
6.052031517028808594e+00 1.556161046028137207e-02
6.073045253753662109e+00 1.526787877082824707e-02
6.094059467315673828e+00 1.511186361312866211e-02
6.115073204040527344e+00 1.495587825775146484e-02
6.136087417602539062e+00 1.479983329772949219e-02
6.157101154327392578e+00 1.464372873306274414e-02
6.178115367889404297e+00 1.448771357536315918e-02
6.199129104614257812e+00 1.432570815086364746e-02
6.220143318176269531e+00 1.413539052009582520e-02
6.241157531738281250e+00 1.385167241096496582e-02
6.262171268463134766e+00 1.355084776878356934e-02
6.283185482025146484e+00 1.324176788330078125e-02


==> figsData/Burgers/Burgers_upper_traj_prob56.txt <==
0.000000000000000000e+00 1.136345788836479187e-02
2.101399749517440796e-02 1.098673138767480850e-02
4.202799499034881592e-02 1.087243203073740005e-02
6.304199248552322388e-02 1.066056173294782639e-02
8.405598998069763184e-02 1.068552210927009583e-02
1.050699874758720398e-01 1.072259899228811264e-02
1.260839849710464478e-01 1.075860764831304550e-02
1.470979899168014526e-01 1.077961735427379608e-02
1.681119799613952637e-01 1.081457640975713730e-02
1.891259849071502686e-01 1.082689687609672546e-02
2.101399749517440796e-01 1.079803146421909332e-02
2.311539798974990845e-01 1.080309040844440460e-02
2.521679699420928955e-01 1.093549747020006180e-02
2.731819748878479004e-01 1.076828595250844955e-02
2.941959798336029053e-01 1.079657860100269318e-02
3.152099549770355225e-01 1.087398547679185867e-02
3.362239599227905273e-01 1.088578067719936371e-02
3.572379648685455322e-01 1.091577485203742981e-02
3.782519698143005371e-01 1.093424204736948013e-02
3.992659449577331543e-01 1.096254307776689529e-02
4.202799499034881592e-01 1.097058970481157303e-02
4.412939548492431641e-01 1.102547347545623779e-02
4.623079597949981689e-01 1.102055143564939499e-02
4.833219349384307861e-01 1.098327059298753738e-02
5.043359398841857910e-01 1.105728372931480408e-02
5.253499150276184082e-01 1.113052200525999069e-02
5.463639497756958008e-01 1.122672762721776962e-02
5.673779249191284180e-01 1.130887027829885483e-02
5.883919596672058105e-01 1.137883495539426804e-02
6.094059348106384277e-01 1.144808251410722733e-02
6.304199099540710449e-01 1.148484554141759872e-02
6.514339447021484375e-01 1.147413440048694611e-02
6.724479198455810547e-01 1.145983673632144928e-02
6.934618949890136719e-01 1.145372632890939713e-02
7.144759297370910645e-01 1.145510375499725342e-02
7.354899048805236816e-01 1.145636569708585739e-02
7.565039396286010742e-01 1.145766023546457291e-02
7.775179147720336914e-01 1.145961601287126541e-02
7.985318899154663086e-01 1.146104931831359863e-02
8.195459246635437012e-01 1.142351422458887100e-02
8.405598998069763184e-01 1.137860305607318878e-02
8.615739345550537109e-01 1.126414351165294647e-02
8.825879096984863281e-01 1.117469463497400284e-02
9.036018848419189453e-01 1.112158503383398056e-02
9.246159195899963379e-01 1.105135679244995117e-02
9.456298947334289551e-01 1.099137496203184128e-02
9.666438698768615723e-01 1.093360967934131622e-02
9.876579046249389648e-01 1.088069751858711243e-02
1.008671879768371582e+00 1.084835827350616455e-02
1.029685854911804199e+00 1.081006322056055069e-02
1.050699830055236816e+00 1.073182094842195511e-02
1.071713924407958984e+00 1.063444092869758606e-02
1.092727899551391602e+00 1.054890826344490051e-02
1.113741874694824219e+00 1.046665944159030914e-02
1.134755849838256836e+00 1.038429047912359238e-02
1.155769824981689453e+00 1.036942563951015472e-02
1.176783919334411621e+00 1.032653544098138809e-02
1.197797894477844238e+00 1.027667522430419922e-02
1.218811869621276855e+00 1.021331921219825745e-02
1.239825844764709473e+00 1.014527026563882828e-02
1.260839819908142090e+00 1.008427236229181290e-02
1.281853914260864258e+00 1.003180351108312607e-02
1.302867889404296875e+00 9.978388436138629913e-03
1.323881864547729492e+00 9.925062768161296844e-03
1.344895839691162109e+00 9.877230972051620483e-03
1.365909814834594727e+00 9.760068729519844055e-03
1.386923789978027344e+00 9.612657129764556885e-03
1.407937884330749512e+00 9.469190612435340881e-03
1.428951859474182129e+00 9.325830265879631042e-03
1.449965834617614746e+00 9.325322695076465607e-03
1.470979809761047363e+00 9.363721124827861786e-03
1.491993784904479980e+00 9.371229447424411774e-03
1.513007879257202148e+00 9.378738701343536377e-03
1.534021854400634766e+00 9.322777390480041504e-03
1.555035829544067383e+00 9.257903322577476501e-03
1.576049804687500000e+00 9.211775846779346466e-03
1.597063779830932617e+00 9.245769120752811432e-03
1.618077874183654785e+00 9.293961338698863983e-03
1.639091849327087402e+00 9.307881817221641541e-03
1.660105824470520020e+00 9.324727579951286316e-03
1.681119799613952637e+00 9.320184588432312012e-03
1.702133774757385254e+00 9.281431324779987335e-03
1.723147869110107422e+00 9.243456646800041199e-03
1.744161844253540039e+00 9.315827861428260803e-03
1.765175819396972656e+00 9.415810927748680115e-03
1.786189794540405273e+00 9.491126053035259247e-03
1.807203769683837891e+00 9.514334611594676971e-03
1.828217744827270508e+00 9.537247009575366974e-03
1.849231839179992676e+00 9.557781741023063660e-03
1.870245814323425293e+00 9.542304091155529022e-03
1.891259789466857910e+00 9.527053683996200562e-03
1.912273764610290527e+00 9.469072334468364716e-03
1.933287739753723145e+00 9.425593540072441101e-03
1.954301834106445312e+00 9.379405528306961060e-03
1.975315809249877930e+00 9.331105276942253113e-03
1.996329784393310547e+00 9.282837621867656708e-03
2.017343759536743164e+00 9.250396862626075745e-03
2.038357734680175781e+00 9.238314814865589142e-03
2.059371709823608398e+00 9.215946309268474579e-03
2.080385684967041016e+00 9.183588437736034393e-03
2.101399660110473633e+00 9.151264093816280365e-03
2.122413873672485352e+00 9.117338806390762329e-03
2.143427848815917969e+00 9.078258648514747620e-03
2.164441823959350586e+00 9.040217846632003784e-03
2.185455799102783203e+00 9.035408496856689453e-03
2.206469774246215820e+00 9.066420607268810272e-03
2.227483749389648438e+00 9.088395163416862488e-03
2.248497724533081055e+00 9.099648334085941315e-03
2.269511699676513672e+00 9.098758921027183533e-03
2.290525674819946289e+00 9.107249788939952850e-03
2.311539649963378906e+00 9.115681983530521393e-03
2.332553625106811523e+00 9.124211966991424561e-03
2.353567838668823242e+00 9.132587350904941559e-03
2.374581813812255859e+00 9.140381589531898499e-03
2.395595788955688477e+00 9.148591198027133942e-03
2.416609764099121094e+00 9.156798943877220154e-03
2.437623739242553711e+00 9.165007621049880981e-03
2.458637714385986328e+00 9.173186495900154114e-03
2.479651689529418945e+00 9.181365370750427246e-03
2.500665664672851562e+00 9.204235859215259552e-03
2.521679639816284180e+00 9.245175868272781372e-03
2.542693614959716797e+00 9.299794211983680725e-03
2.563707828521728516e+00 9.340914897620677948e-03
2.584721803665161133e+00 9.313817135989665985e-03
2.605735778808593750e+00 9.286750108003616333e-03
2.626749753952026367e+00 9.259683080017566681e-03
2.647763729095458984e+00 9.232587181031703949e-03
2.668777704238891602e+00 9.189755655825138092e-03
2.689791679382324219e+00 9.132131002843379974e-03
2.710805654525756836e+00 9.109272621572017670e-03
2.731819629669189453e+00 9.134547784924507141e-03
2.752833604812622070e+00 9.164242073893547058e-03
2.773847579956054688e+00 9.215355850756168365e-03
2.794861793518066406e+00 9.266441687941551208e-03
2.815875768661499023e+00 9.317497722804546356e-03
2.836889743804931641e+00 9.368586353957653046e-03
2.857903718948364258e+00 9.367651306092739105e-03
2.878917694091796875e+00 9.281288832426071167e-03
2.899931669235229492e+00 9.194867685437202454e-03
2.920945644378662109e+00 9.136380627751350403e-03
2.941959619522094727e+00 9.081161580979824066e-03
2.962973594665527344e+00 9.035216644406318665e-03
2.983987569808959961e+00 8.989361114799976349e-03
3.005001783370971680e+00 8.944594301283359528e-03
3.026015758514404297e+00 8.901830762624740601e-03
3.047029733657836914e+00 8.892713114619255066e-03
3.068043708801269531e+00 8.886844851076602936e-03
3.089057683944702148e+00 8.869397453963756561e-03
3.110071659088134766e+00 8.855543099343776703e-03
3.131085634231567383e+00 8.841658011078834534e-03
3.152099609375000000e+00 8.839926682412624359e-03
3.173113584518432617e+00 8.908323012292385101e-03
3.194127559661865234e+00 8.989199995994567871e-03
3.215141534805297852e+00 8.996447548270225525e-03
3.236155748367309570e+00 8.998936973512172699e-03
3.257169723510742188e+00 9.001527912914752960e-03
3.278183698654174805e+00 9.004069492220878601e-03
3.299197673797607422e+00 9.039928205311298370e-03
3.320211648941040039e+00 9.017376229166984558e-03
3.341225624084472656e+00 8.947934955358505249e-03
3.362239599227905273e+00 8.892004378139972687e-03
3.383253574371337891e+00 8.871151134371757507e-03
3.404267549514770508e+00 8.891464211046695709e-03
3.425281524658203125e+00 8.934277109801769257e-03
3.446295738220214844e+00 8.961417712271213531e-03
3.467309713363647461e+00 8.989440277218818665e-03
3.488323688507080078e+00 9.018744342029094696e-03
3.509337663650512695e+00 9.069349616765975952e-03
3.530351638793945312e+00 9.002587758004665375e-03
3.551365613937377930e+00 9.005747735500335693e-03
3.572379589080810547e+00 9.023537859320640564e-03
3.593393564224243164e+00 9.039917960762977600e-03
3.614407539367675781e+00 9.060198441147804260e-03
3.635421514511108398e+00 9.096303023397922516e-03
3.656435489654541016e+00 9.192749857902526855e-03
3.677449703216552734e+00 9.289909154176712036e-03
3.698463678359985352e+00 9.387279860675334930e-03
3.719477653503417969e+00 9.485283866524696350e-03
3.740491628646850586e+00 9.574705734848976135e-03
3.761505603790283203e+00 9.659329429268836975e-03
3.782519578933715820e+00 9.744546376168727875e-03
3.803533554077148438e+00 9.829828515648841858e-03
3.824547529220581055e+00 9.879953227937221527e-03
3.845561504364013672e+00 9.928115643560886383e-03
3.866575479507446289e+00 9.984205476939678192e-03
3.887589454650878906e+00 1.007512211799621582e-02
3.908603668212890625e+00 1.036400161683559418e-02
3.929617643356323242e+00 1.063458342105150223e-02
3.950631618499755859e+00 1.092787925153970718e-02
3.971645593643188477e+00 1.124135404825210571e-02
3.992659568786621094e+00 1.155446004122495651e-02
4.013673782348632812e+00 1.186792831867933273e-02
4.034687519073486328e+00 1.218179985880851746e-02
4.055701732635498047e+00 1.251167152076959610e-02
4.076715469360351562e+00 1.284147426486015320e-02
4.097729682922363281e+00 1.337468903511762619e-02
4.118743419647216797e+00 1.396804302930831909e-02
4.139757633209228516e+00 1.458462327718734741e-02
4.160771369934082031e+00 1.519329659640789032e-02
4.181785583496093750e+00 1.582799293100833893e-02
4.202799320220947266e+00 1.647470705211162567e-02
4.223813533782958984e+00 1.712336018681526184e-02
4.244827747344970703e+00 1.779553480446338654e-02
4.265841484069824219e+00 1.846800744533538818e-02
4.286855697631835938e+00 1.914406195282936096e-02
4.307869434356689453e+00 1.982223428785800934e-02
4.328883647918701172e+00 2.054690383374691010e-02
4.349897384643554688e+00 2.131054736673831940e-02
4.370911598205566406e+00 2.207429148256778717e-02
4.391925334930419922e+00 2.283828705549240112e-02
4.412939548492431641e+00 2.371720969676971436e-02
4.433953285217285156e+00 2.472734265029430389e-02
4.454967498779296875e+00 2.573751844465732574e-02
4.475981712341308594e+00 2.674777805805206299e-02
4.496995449066162109e+00 2.775710634887218475e-02
4.518009662628173828e+00 2.876663580536842346e-02
4.539023399353027344e+00 2.977633848786354065e-02
4.560037612915039062e+00 3.078631311655044556e-02
4.581051349639892578e+00 3.171871230006217957e-02
4.602065563201904297e+00 3.264977782964706421e-02
4.623079299926757812e+00 3.357977792620658875e-02
4.644093513488769531e+00 3.449357673525810242e-02
4.665107250213623047e+00 3.539495915174484253e-02
4.686121463775634766e+00 3.628256171941757202e-02
4.707135677337646484e+00 3.717038035392761230e-02
4.728149414062500000e+00 3.804412484169006348e-02
4.749163627624511719e+00 3.890539333224296570e-02
4.770177364349365234e+00 3.941952809691429138e-02
4.791191577911376953e+00 3.991778194904327393e-02
4.812205314636230469e+00 4.041583836078643799e-02
4.833219528198242188e+00 4.091411083936691284e-02
4.854233264923095703e+00 4.141253978013992310e-02
4.875247478485107422e+00 4.191110655665397644e-02
4.896261692047119141e+00 4.241001233458518982e-02
4.917275428771972656e+00 4.290863126516342163e-02
4.938289642333984375e+00 4.321937263011932373e-02
4.959303379058837891e+00 4.312697798013687134e-02
4.980317592620849609e+00 4.303462803363800049e-02
5.001331329345703125e+00 4.294190928339958191e-02
5.022345542907714844e+00 4.284932464361190796e-02
5.043359279632568359e+00 4.274540022015571594e-02
5.064373493194580078e+00 4.260498657822608948e-02
5.085387229919433594e+00 4.246456176042556763e-02
5.106401443481445312e+00 4.225779697299003601e-02
5.127415657043457031e+00 4.195187613368034363e-02
5.148429393768310547e+00 4.164600372314453125e-02
5.169443607330322266e+00 4.129757732152938843e-02
5.190457344055175781e+00 4.090021923184394836e-02
5.211471557617187500e+00 4.050292819738388062e-02
5.232485294342041016e+00 4.010570421814918518e-02
5.253499507904052734e+00 3.970857337117195129e-02
5.274513244628906250e+00 3.931368142366409302e-02
5.295527458190917969e+00 3.858048096299171448e-02
5.316541194915771484e+00 3.773247078061103821e-02
5.337555408477783203e+00 3.688478842377662659e-02
5.358569622039794922e+00 3.603680059313774109e-02
5.379583358764648438e+00 3.517858684062957764e-02
5.400597572326660156e+00 3.428393229842185974e-02
5.421611309051513672e+00 3.338393568992614746e-02
5.442625522613525391e+00 3.248425573110580444e-02
5.463639259338378906e+00 3.158482909202575684e-02
5.484653472900390625e+00 3.066383488476276398e-02
5.505667209625244141e+00 2.973004430532455444e-02
5.526681423187255859e+00 2.877956628799438477e-02
5.547695159912109375e+00 2.786240726709365845e-02
5.568709373474121094e+00 2.698550745844841003e-02
5.589723587036132812e+00 2.611123770475387573e-02
5.610737323760986328e+00 2.523611485958099365e-02
5.631751537322998047e+00 2.435141615569591522e-02
5.652765274047851562e+00 2.346784062683582306e-02
5.673779487609863281e+00 2.259403467178344727e-02
5.694793224334716797e+00 2.176147885620594025e-02
5.715807437896728516e+00 2.094806171953678131e-02
5.736821174621582031e+00 2.016747556626796722e-02
5.757835388183593750e+00 1.942520029842853546e-02
5.778849124908447266e+00 1.868341863155364990e-02
5.799863338470458984e+00 1.795387640595436096e-02
5.820877552032470703e+00 1.731121912598609924e-02
5.841891288757324219e+00 1.666900329291820526e-02
5.862905502319335938e+00 1.602714136242866516e-02
5.883919239044189453e+00 1.538617163896560669e-02
5.904933452606201172e+00 1.473198272287845612e-02
5.925947189331054688e+00 1.407070364803075790e-02
5.946961402893066406e+00 1.345181930810213089e-02
5.967975139617919922e+00 1.297414768487215042e-02
5.988989353179931641e+00 1.249689422547817230e-02
6.010003566741943359e+00 1.207980606704950333e-02
6.031017303466796875e+00 1.168567780405282974e-02
6.052031517028808594e+00 1.129592955112457275e-02
6.073045253753662109e+00 1.090821903198957443e-02
6.094059467315673828e+00 1.052203122526407242e-02
6.115073204040527344e+00 1.013630628585815430e-02
6.136087417602539062e+00 9.751071222126483917e-03
6.157101154327392578e+00 9.366236627101898193e-03
6.178115367889404297e+00 8.981861174106597900e-03
6.199129104614257812e+00 8.597839623689651489e-03
6.220143318176269531e+00 8.213128894567489624e-03
6.241157531738281250e+00 7.827743887901306152e-03
6.262171268463134766e+00 7.355828769505023956e-03
6.283185482025146484e+00 6.725064944475889206e-03


==> figsData/Burgers/Burgers_upper_traj_quantile56.txt <==
0.000000000000000000e+00 1.065966486930847168e-02
2.101399749517440796e-02 1.054042577743530273e-02
4.202799499034881592e-02 1.038625836372375488e-02
6.304199248552322388e-02 1.029667258262634277e-02
8.405598998069763184e-02 1.030713319778442383e-02
1.050699874758720398e-01 1.036921143531799316e-02
1.260839849710464478e-01 1.037138700485229492e-02
1.470979899168014526e-01 1.039999723434448242e-02
1.681119799613952637e-01 1.043015718460083008e-02
1.891259849071502686e-01 1.028469204902648926e-02
2.101399749517440796e-01 1.028934121131896973e-02
2.311539798974990845e-01 1.031953096389770508e-02
2.521679699420928955e-01 1.037329435348510742e-02
2.731819748878479004e-01 1.044553518295288086e-02
2.941959798336029053e-01 1.042219996452331543e-02
3.152099549770355225e-01 1.039135456085205078e-02
3.362239599227905273e-01 1.038694381713867188e-02
3.572379648685455322e-01 1.042595505714416504e-02
3.782519698143005371e-01 1.026189327239990234e-02
3.992659449577331543e-01 1.019281148910522461e-02
4.202799499034881592e-01 1.014962792396545410e-02
4.412939548492431641e-01 1.012852787971496582e-02
4.623079597949981689e-01 1.018112897872924805e-02
4.833219349384307861e-01 1.025268435478210449e-02
5.043359398841857910e-01 1.031774282455444336e-02
5.253499150276184082e-01 1.030170917510986328e-02
5.463639497756958008e-01 1.020604372024536133e-02
5.673779249191284180e-01 1.016965508460998535e-02
5.883919596672058105e-01 1.017189025878906250e-02
6.094059348106384277e-01 1.023650169372558594e-02
6.304199099540710449e-01 1.025456190109252930e-02
6.514339447021484375e-01 1.030033826828002930e-02
6.724479198455810547e-01 1.034155488014221191e-02
6.934618949890136719e-01 1.033270359039306641e-02
7.144759297370910645e-01 1.026916503906250000e-02
7.354899048805236816e-01 1.030471920967102051e-02
7.565039396286010742e-01 1.034310460090637207e-02
7.775179147720336914e-01 1.035135984420776367e-02
7.985318899154663086e-01 1.036328077316284180e-02
8.195459246635437012e-01 1.044994592666625977e-02
8.405598998069763184e-01 1.056984066963195801e-02
8.615739345550537109e-01 1.065728068351745605e-02
8.825879096984863281e-01 1.064056158065795898e-02
9.036018848419189453e-01 1.063740253448486328e-02
9.246159195899963379e-01 1.062476634979248047e-02
9.456298947334289551e-01 1.061061024665832520e-02
9.666438698768615723e-01 1.058018207550048828e-02
9.876579046249389648e-01 1.057869195938110352e-02
1.008671879768371582e+00 1.063105463981628418e-02
1.029685854911804199e+00 1.065757870674133301e-02
1.050699830055236816e+00 1.068344712257385254e-02
1.071713924407958984e+00 1.069304347038269043e-02
1.092727899551391602e+00 1.068875193595886230e-02
1.113741874694824219e+00 1.068723201751708984e-02
1.134755849838256836e+00 1.074981689453125000e-02
1.155769824981689453e+00 1.081854104995727539e-02
1.176783919334411621e+00 1.088729500770568848e-02
1.197797894477844238e+00 1.095578074455261230e-02
1.218811869621276855e+00 1.101797819137573242e-02
1.239825844764709473e+00 1.110079884529113770e-02
1.260839819908142090e+00 1.116704940795898438e-02
1.281853914260864258e+00 1.124769449234008789e-02
1.302867889404296875e+00 1.129266619682312012e-02
1.323881864547729492e+00 1.133763790130615234e-02
1.344895839691162109e+00 1.137965917587280273e-02
1.365909814834594727e+00 1.142096519470214844e-02
1.386923789978027344e+00 1.147812604904174805e-02
1.407937884330749512e+00 1.151737570762634277e-02
1.428951859474182129e+00 1.154467463493347168e-02
1.449965834617614746e+00 1.155519485473632812e-02
1.470979809761047363e+00 1.159286499023437500e-02
1.491993784904479980e+00 1.163610816001892090e-02
1.513007879257202148e+00 1.165995001792907715e-02
1.534021854400634766e+00 1.169645786285400391e-02
1.555035829544067383e+00 1.173293590545654297e-02
1.576049804687500000e+00 1.175990700721740723e-02
1.597063779830932617e+00 1.178109645843505859e-02
1.618077874183654785e+00 1.178637146949768066e-02
1.639091849327087402e+00 1.182311773300170898e-02
1.660105824470520020e+00 1.188156008720397949e-02
1.681119799613952637e+00 1.184198260307312012e-02
1.702133774757385254e+00 1.181414723396301270e-02
1.723147869110107422e+00 1.173171401023864746e-02
1.744161844253540039e+00 1.165714859962463379e-02
1.765175819396972656e+00 1.165720820426940918e-02
1.786189794540405273e+00 1.165717840194702148e-02
1.807203769683837891e+00 1.166489720344543457e-02
1.828217744827270508e+00 1.173374056816101074e-02
1.849231839179992676e+00 1.180258393287658691e-02
1.870245814323425293e+00 1.186946034431457520e-02
1.891259789466857910e+00 1.183423399925231934e-02
1.912273764610290527e+00 1.187017560005187988e-02
1.933287739753723145e+00 1.189911365509033203e-02
1.954301834106445312e+00 1.192805171012878418e-02
1.975315809249877930e+00 1.195701956748962402e-02
1.996329784393310547e+00 1.198598742485046387e-02
2.017343759536743164e+00 1.201722025871276855e-02
2.038357734680175781e+00 1.212108135223388672e-02
2.059371709823608398e+00 1.218831539154052734e-02
2.080385684967041016e+00 1.226231455802917480e-02
2.101399660110473633e+00 1.235815882682800293e-02
2.122413873672485352e+00 1.245287060737609863e-02
2.143427848815917969e+00 1.256597042083740234e-02
2.164441823959350586e+00 1.262724399566650391e-02
2.185455799102783203e+00 1.264411211013793945e-02
2.206469774246215820e+00 1.266101002693176270e-02
2.227483749389648438e+00 1.269257068634033203e-02
2.248497724533081055e+00 1.275384426116943359e-02
2.269511699676513672e+00 1.283559203147888184e-02
2.290525674819946289e+00 1.293110847473144531e-02
2.311539649963378906e+00 1.302409172058105469e-02
2.332553625106811523e+00 1.309424638748168945e-02
2.353567838668823242e+00 1.313063502311706543e-02
2.374581813812255859e+00 1.315417885780334473e-02
2.395595788955688477e+00 1.318290829658508301e-02
2.416609764099121094e+00 1.320728659629821777e-02
2.437623739242553711e+00 1.322826743125915527e-02
2.458637714385986328e+00 1.324924826622009277e-02
2.479651689529418945e+00 1.330548524856567383e-02
2.500665664672851562e+00 1.338276267051696777e-02
2.521679639816284180e+00 1.346576213836669922e-02
2.542693614959716797e+00 1.347684860229492188e-02
2.563707828521728516e+00 1.342809200286865234e-02
2.584721803665161133e+00 1.337364315986633301e-02
2.605735778808593750e+00 1.330792903900146484e-02
2.626749753952026367e+00 1.323634386062622070e-02
2.647763729095458984e+00 1.318064332008361816e-02
2.668777704238891602e+00 1.318645477294921875e-02
2.689791679382324219e+00 1.316359639167785645e-02
2.710805654525756836e+00 1.314073801040649414e-02
2.731819629669189453e+00 1.310938596725463867e-02
2.752833604812622070e+00 1.306730508804321289e-02
2.773847579956054688e+00 1.302519440650939941e-02
2.794861793518066406e+00 1.298287510871887207e-02
2.815875768661499023e+00 1.291298866271972656e-02
2.836889743804931641e+00 1.284232735633850098e-02
2.857903718948364258e+00 1.286277174949645996e-02
2.878917694091796875e+00 1.287847757339477539e-02
2.899931669235229492e+00 1.284849643707275391e-02
2.920945644378662109e+00 1.282083988189697266e-02
2.941959619522094727e+00 1.276773214340209961e-02
2.962973594665527344e+00 1.271057128906250000e-02
2.983987569808959961e+00 1.265272498130798340e-02
3.005001783370971680e+00 1.260349154472351074e-02
3.026015758514404297e+00 1.255720853805541992e-02
3.047029733657836914e+00 1.251095533370971680e-02
3.068043708801269531e+00 1.248255372047424316e-02
3.089057683944702148e+00 1.246270537376403809e-02
3.110071659088134766e+00 1.241910457611083984e-02
3.131085634231567383e+00 1.237541437149047852e-02
3.152099609375000000e+00 1.233178377151489258e-02
3.173113584518432617e+00 1.233565807342529297e-02
3.194127559661865234e+00 1.240858435630798340e-02
3.215141534805297852e+00 1.239109039306640625e-02
3.236155748367309570e+00 1.236256957054138184e-02
3.257169723510742188e+00 1.233178377151489258e-02
3.278183698654174805e+00 1.230096817016601562e-02
3.299197673797607422e+00 1.226100325584411621e-02
3.320211648941040039e+00 1.221564412117004395e-02
3.341225624084472656e+00 1.221114397048950195e-02
3.362239599227905273e+00 1.221317052841186523e-02
3.383253574371337891e+00 1.220870018005371094e-02
3.404267549514770508e+00 1.220539212226867676e-02
3.425281524658203125e+00 1.220220327377319336e-02
3.446295738220214844e+00 1.218837499618530273e-02
3.467309713363647461e+00 1.216959953308105469e-02
3.488323688507080078e+00 1.207837462425231934e-02
3.509337663650512695e+00 1.200613379478454590e-02
3.530351638793945312e+00 1.194545626640319824e-02
3.551365613937377930e+00 1.187437772750854492e-02
3.572379589080810547e+00 1.180043816566467285e-02
3.593393564224243164e+00 1.172649860382080078e-02
3.614407539367675781e+00 1.155754923820495605e-02
3.635421514511108398e+00 1.137259602546691895e-02
3.656435489654541016e+00 1.124024391174316406e-02
3.677449703216552734e+00 1.110798120498657227e-02
3.698463678359985352e+00 1.097574830055236816e-02
3.719477653503417969e+00 1.091989874839782715e-02
3.740491628646850586e+00 1.098433136940002441e-02
3.761505603790283203e+00 1.103141903877258301e-02
3.782519578933715820e+00 1.107853651046752930e-02
3.803533554077148438e+00 1.112771034240722656e-02
3.824547529220581055e+00 1.118355989456176758e-02
3.845561504364013672e+00 1.123932003974914551e-02
3.866575479507446289e+00 1.131737232208251953e-02
3.887589454650878906e+00 1.144731044769287109e-02
3.908603668212890625e+00 1.157605648040771484e-02
3.929617643356323242e+00 1.170334219932556152e-02
3.950631618499755859e+00 1.183071732521057129e-02
3.971645593643188477e+00 1.202100515365600586e-02
3.992659568786621094e+00 1.223939657211303711e-02
4.013673782348632812e+00 1.250213384628295898e-02
4.034687519073486328e+00 1.286417245864868164e-02
4.055701732635498047e+00 1.322621107101440430e-02
4.076715469360351562e+00 1.361599564552307129e-02
4.097729682922363281e+00 1.409363746643066406e-02
4.118743419647216797e+00 1.457130908966064453e-02
4.139757633209228516e+00 1.505073904991149902e-02
4.160771369934082031e+00 1.553031802177429199e-02
4.181785583496093750e+00 1.600989699363708496e-02
4.202799320220947266e+00 1.648950576782226562e-02
4.223813533782958984e+00 1.724168658256530762e-02
4.244827747344970703e+00 1.802313327789306641e-02
4.265841484069824219e+00 1.873439550399780273e-02
4.286855697631835938e+00 1.944428682327270508e-02
4.307869434356689453e+00 2.015417814254760742e-02
4.328883647918701172e+00 2.086403965950012207e-02
4.349897384643554688e+00 2.157396078109741211e-02
4.370911598205566406e+00 2.228388190269470215e-02
4.391925334930419922e+00 2.316397428512573242e-02
4.412939548492431641e+00 2.414882183074951172e-02
4.433953285217285156e+00 2.514559030532836914e-02
4.454967498779296875e+00 2.622994780540466309e-02
4.475981712341308594e+00 2.735930681228637695e-02
4.496995449066162109e+00 2.849215269088745117e-02
4.518009662628173828e+00 2.962294220924377441e-02
4.539023399353027344e+00 3.060454130172729492e-02
4.560037612915039062e+00 3.158953785896301270e-02
4.581051349639892578e+00 3.257450461387634277e-02
4.602065563201904297e+00 3.366735577583312988e-02
4.623079299926757812e+00 3.476506471633911133e-02
4.644093513488769531e+00 3.586286306381225586e-02
4.665107250213623047e+00 3.695869445800781250e-02
4.686121463775634766e+00 3.800338506698608398e-02
4.707135677337646484e+00 3.882828354835510254e-02
4.728149414062500000e+00 3.960692882537841797e-02
4.749163627624511719e+00 4.038563370704650879e-02
4.770177364349365234e+00 4.116427898406982422e-02
4.791191577911376953e+00 4.194295406341552734e-02
4.812205314636230469e+00 4.272162914276123047e-02
4.833219528198242188e+00 4.343345761299133301e-02
4.854233264923095703e+00 4.404109716415405273e-02
4.875247478485107422e+00 4.461938142776489258e-02
4.896261692047119141e+00 4.495972394943237305e-02
4.917275428771972656e+00 4.530006647109985352e-02
4.938289642333984375e+00 4.559680819511413574e-02
4.959303379058837891e+00 4.581826925277709961e-02
4.980317592620849609e+00 4.601433873176574707e-02
5.001331329345703125e+00 4.612794518470764160e-02
5.022345542907714844e+00 4.624149203300476074e-02
5.043359279632568359e+00 4.603740572929382324e-02
5.064373493194580078e+00 4.582688212394714355e-02
5.085387229919433594e+00 4.561632871627807617e-02
5.106401443481445312e+00 4.540574550628662109e-02
5.127415657043457031e+00 4.518687725067138672e-02
5.148429393768310547e+00 4.495188593864440918e-02
5.169443607330322266e+00 4.464665055274963379e-02
5.190457344055175781e+00 4.431709647178649902e-02
5.211471557617187500e+00 4.398760199546813965e-02
5.232485294342041016e+00 4.363974928855895996e-02
5.253499507904052734e+00 4.328152537345886230e-02
5.274513244628906250e+00 4.292327165603637695e-02
5.295527458190917969e+00 4.219752550125122070e-02
5.316541194915771484e+00 4.130160808563232422e-02
5.337555408477783203e+00 4.039266705513000488e-02
5.358569622039794922e+00 3.941902518272399902e-02
5.379583358764648438e+00 3.842025995254516602e-02
5.400597572326660156e+00 3.740212321281433105e-02
5.421611309051513672e+00 3.635865449905395508e-02
5.442625522613525391e+00 3.531470894813537598e-02
5.463639259338378906e+00 3.413441777229309082e-02
5.484653472900390625e+00 3.294298052787780762e-02
5.505667209625244141e+00 3.177255392074584961e-02
5.526681423187255859e+00 3.068163990974426270e-02
5.547695159912109375e+00 2.959075570106506348e-02
5.568709373474121094e+00 2.850326895713806152e-02
5.589723587036132812e+00 2.748814225196838379e-02
5.610737323760986328e+00 2.647972106933593750e-02
5.631751537322998047e+00 2.545866370201110840e-02
5.652765274047851562e+00 2.440273761749267578e-02
5.673779487609863281e+00 2.334690093994140625e-02
5.694793224334716797e+00 2.229544520378112793e-02
5.715807437896728516e+00 2.127301692962646484e-02
5.736821174621582031e+00 2.025276422500610352e-02
5.757835388183593750e+00 1.923185586929321289e-02
5.778849124908447266e+00 1.822832226753234863e-02
5.799863338470458984e+00 1.731705665588378906e-02
5.820877552032470703e+00 1.662859320640563965e-02
5.841891288757324219e+00 1.594007015228271484e-02
5.862905502319335938e+00 1.529860496520996094e-02
5.883919239044189453e+00 1.468858122825622559e-02
5.904933452606201172e+00 1.409059762954711914e-02
5.925947189331054688e+00 1.348879933357238770e-02
5.946961402893066406e+00 1.286396384239196777e-02
5.967975139617919922e+00 1.222389936447143555e-02
5.988989353179931641e+00 1.163211464881896973e-02
6.010003566741943359e+00 1.116001605987548828e-02
6.031017303466796875e+00 1.076546311378479004e-02
6.052031517028808594e+00 1.036870479583740234e-02
6.073045253753662109e+00 1.007497310638427734e-02
6.094059467315673828e+00 9.918957948684692383e-03
6.115073204040527344e+00 9.762972593307495117e-03
6.136087417602539062e+00 9.606927633285522461e-03
6.157101154327392578e+00 9.450823068618774414e-03
6.178115367889404297e+00 9.294807910919189453e-03
6.199129104614257812e+00 9.132802486419677734e-03
6.220143318176269531e+00 8.942484855651855469e-03
6.241157531738281250e+00 8.658766746520996094e-03
6.262171268463134766e+00 8.357942104339599609e-03
6.283185482025146484e+00 8.048862218856811523e-03


==> figsData/Diffusion/diffusion_lower_traj_cop43.txt <==
0.000000000000000000e+00 -2.993036508560180664e-01
1.010101009160280228e-02 -2.659130096435546875e-01
2.020202018320560455e-02 -2.390449047088623047e-01
3.030303120613098145e-02 -2.225055396556854248e-01
4.040404036641120911e-02 -2.165370136499404907e-01
5.050504952669143677e-02 -2.118949890136718750e-01
6.060606241226196289e-02 -2.058832347393035889e-01
7.070706784725189209e-02 -1.943216472864151001e-01
8.080808073282241821e-02 -1.814392805099487305e-01
9.090909361839294434e-02 -1.575865149497985840e-01
1.010100990533828735e-01 -1.280387938022613525e-01
1.111111119389533997e-01 -9.188084304332733154e-02
1.212121248245239258e-01 -5.140413343906402588e-02
1.313131302595138550e-01 -8.144728839397430420e-03
1.414141356945037842e-01 3.924235701560974121e-02
1.515151560306549072e-01 8.831493556499481201e-02
1.616161614656448364e-01 1.431835293769836426e-01
1.717171669006347656e-01 2.012671232223510742e-01
1.818181872367858887e-01 2.609718739986419678e-01
1.919191926717758179e-01 3.244304060935974121e-01
2.020201981067657471e-01 3.912539780139923096e-01
2.121212184429168701e-01 4.564785957336425781e-01
2.222222238779067993e-01 5.222045183181762695e-01
2.323232293128967285e-01 5.830478668212890625e-01
2.424242496490478516e-01 6.401482224464416504e-01
2.525252401828765869e-01 6.954452395439147949e-01
2.626262605190277100e-01 7.541073560714721680e-01
2.727272808551788330e-01 8.137246966361999512e-01
2.828282713890075684e-01 8.718726038932800293e-01
2.929292917251586914e-01 9.274651408195495605e-01
3.030303120613098145e-01 9.792113304138183594e-01
3.131313025951385498e-01 1.027552247047424316e+00
3.232323229312896729e-01 1.076355099678039551e+00
3.333333432674407959e-01 1.126052260398864746e+00
3.434343338012695312e-01 1.173205733299255371e+00
3.535353541374206543e-01 1.215564131736755371e+00
3.636363744735717773e-01 1.257161378860473633e+00
3.737373650074005127e-01 1.297350287437438965e+00
3.838383853435516357e-01 1.331707119941711426e+00
3.939394056797027588e-01 1.361998081207275391e+00
4.040403962135314941e-01 1.393515348434448242e+00
4.141414165496826172e-01 1.425790667533874512e+00
4.242424368858337402e-01 1.457431077957153320e+00
4.343434274196624756e-01 1.486016392707824707e+00
4.444444477558135986e-01 1.507494330406188965e+00
4.545454680919647217e-01 1.526360273361206055e+00
4.646464586257934570e-01 1.544642806053161621e+00
4.747474789619445801e-01 1.561407923698425293e+00
4.848484992980957031e-01 1.573356151580810547e+00
4.949494898319244385e-01 1.588849782943725586e+00
5.050504803657531738e-01 1.603997468948364258e+00
5.151515007019042969e-01 1.611104965209960938e+00
5.252525210380554199e-01 1.615878105163574219e+00
5.353535413742065430e-01 1.620298027992248535e+00
5.454545617103576660e-01 1.624695658683776855e+00
5.555555820465087891e-01 1.626579523086547852e+00
5.656565427780151367e-01 1.625977635383605957e+00
5.757575631141662598e-01 1.625064134597778320e+00
5.858585834503173828e-01 1.621055006980895996e+00
5.959596037864685059e-01 1.612739801406860352e+00
6.060606241226196289e-01 1.599163651466369629e+00
6.161616444587707520e-01 1.585512876510620117e+00
6.262626051902770996e-01 1.571757793426513672e+00
6.363636255264282227e-01 1.553402066230773926e+00
6.464646458625793457e-01 1.532319903373718262e+00
6.565656661987304688e-01 1.509730935096740723e+00
6.666666865348815918e-01 1.485262513160705566e+00
6.767676472663879395e-01 1.460971713066101074e+00
6.868686676025390625e-01 1.435685873031616211e+00
6.969696879386901855e-01 1.406768560409545898e+00
7.070707082748413086e-01 1.370513319969177246e+00
7.171717286109924316e-01 1.332166314125061035e+00
7.272727489471435547e-01 1.292818188667297363e+00
7.373737096786499023e-01 1.250391244888305664e+00
7.474747300148010254e-01 1.207941293716430664e+00
7.575757503509521484e-01 1.166918039321899414e+00
7.676767706871032715e-01 1.125867843627929688e+00
7.777777910232543945e-01 1.084540128707885742e+00
7.878788113594055176e-01 1.026759147644042969e+00
7.979797720909118652e-01 9.689505100250244141e-01
8.080807924270629883e-01 9.111121892929077148e-01
8.181818127632141113e-01 8.528454899787902832e-01
8.282828330993652344e-01 7.931653261184692383e-01
8.383838534355163574e-01 7.333605289459228516e-01
8.484848737716674805e-01 6.712707281112670898e-01
8.585858345031738281e-01 6.081131100654602051e-01
8.686868548393249512e-01 5.412834882736206055e-01
8.787878751754760742e-01 4.765133857727050781e-01
8.888888955116271973e-01 4.113801717758178711e-01
8.989899158477783203e-01 3.473420739173889160e-01
9.090909361839294434e-01 2.832723557949066162e-01
9.191918969154357910e-01 2.141951173543930054e-01
9.292929172515869141e-01 1.372181028127670288e-01
9.393939375877380371e-01 5.850236117839813232e-02
9.494949579238891602e-01 -2.196489274501800537e-02
9.595959782600402832e-01 -1.149180233478546143e-01
9.696969985961914062e-01 -2.275547385215759277e-01
9.797979593276977539e-01 -3.509799838066101074e-01
9.898989796638488770e-01 -4.874768853187561035e-01
1.000000000000000000e+00 -5.882818698883056641e-01


==> figsData/Diffusion/diffusion_lower_traj_coq43.txt <==
0.000000000000000000e+00 -2.220337390899658203e-01
1.010101009160280228e-02 -2.370106577873229980e-01
2.020202018320560455e-02 -2.357156276702880859e-01
3.030303120613098145e-02 -2.279145121574401855e-01
4.040404036641120911e-02 -2.157093882560729980e-01
5.050504952669143677e-02 -2.032752037048339844e-01
6.060606241226196289e-02 -1.896271109580993652e-01
7.070706784725189209e-02 -1.662428975105285645e-01
8.080808073282241821e-02 -1.408563852310180664e-01
9.090909361839294434e-02 -1.154159009456634521e-01
1.010100990533828735e-01 -8.853617310523986816e-02
1.111111119389533997e-01 -6.036865711212158203e-02
1.212121248245239258e-01 -2.366545796394348145e-02
1.313131302595138550e-01 2.002793550491333008e-02
1.414141356945037842e-01 6.486183404922485352e-02
1.515151560306549072e-01 1.096182465553283691e-01
1.616161614656448364e-01 1.511520743370056152e-01
1.717171669006347656e-01 1.939279735088348389e-01
1.818181872367858887e-01 2.422555685043334961e-01
1.919191926717758179e-01 2.941879332065582275e-01
2.020201981067657471e-01 3.473359346389770508e-01
2.121212184429168701e-01 4.008980989456176758e-01
2.222222238779067993e-01 4.570190310478210449e-01
2.323232293128967285e-01 5.136277675628662109e-01
2.424242496490478516e-01 5.726473331451416016e-01
2.525252401828765869e-01 6.295631527900695801e-01
2.626262605190277100e-01 6.864638328552246094e-01
2.727272808551788330e-01 7.439687252044677734e-01
2.828282713890075684e-01 8.019095659255981445e-01
2.929292917251586914e-01 8.579195737838745117e-01
3.030303120613098145e-01 9.121418595314025879e-01
3.131313025951385498e-01 9.629083275794982910e-01
3.232323229312896729e-01 1.013045310974121094e+00
3.333333432674407959e-01 1.064011335372924805e+00
3.434343338012695312e-01 1.116013050079345703e+00
3.535353541374206543e-01 1.170925617218017578e+00
3.636363744735717773e-01 1.220733165740966797e+00
3.737373650074005127e-01 1.263795852661132812e+00
3.838383853435516357e-01 1.306858658790588379e+00
3.939394056797027588e-01 1.351998090744018555e+00
4.040403962135314941e-01 1.397323608398437500e+00
4.141414165496826172e-01 1.442551374435424805e+00
4.242424368858337402e-01 1.474214315414428711e+00
4.343434274196624756e-01 1.500719785690307617e+00
4.444444477558135986e-01 1.525644063949584961e+00
4.545454680919647217e-01 1.547589063644409180e+00
4.646464586257934570e-01 1.567458391189575195e+00
4.747474789619445801e-01 1.590301513671875000e+00
4.848484992980957031e-01 1.612575054168701172e+00
4.949494898319244385e-01 1.633162021636962891e+00
5.050504803657531738e-01 1.649357318878173828e+00
5.151515007019042969e-01 1.658875942230224609e+00
5.252525210380554199e-01 1.667430639266967773e+00
5.353535413742065430e-01 1.673697710037231445e+00
5.454545617103576660e-01 1.677757740020751953e+00
5.555555820465087891e-01 1.681817770004272461e+00
5.656565427780151367e-01 1.683521509170532227e+00
5.757575631141662598e-01 1.681384325027465820e+00
5.858585834503173828e-01 1.666744470596313477e+00
5.959596037864685059e-01 1.648003339767456055e+00
6.060606241226196289e-01 1.629966020584106445e+00
6.161616444587707520e-01 1.611168861389160156e+00
6.262626051902770996e-01 1.591845035552978516e+00
6.363636255264282227e-01 1.576987981796264648e+00
6.464646458625793457e-01 1.559202909469604492e+00
6.565656661987304688e-01 1.539953947067260742e+00
6.666666865348815918e-01 1.518879175186157227e+00
6.767676472663879395e-01 1.488960504531860352e+00
6.868686676025390625e-01 1.458376646041870117e+00
6.969696879386901855e-01 1.423259496688842773e+00
7.070707082748413086e-01 1.382603168487548828e+00
7.171717286109924316e-01 1.339703559875488281e+00
7.272727489471435547e-01 1.296803474426269531e+00
7.373737096786499023e-01 1.251697540283203125e+00
7.474747300148010254e-01 1.203901886940002441e+00
7.575757503509521484e-01 1.158098936080932617e+00
7.676767706871032715e-01 1.111590862274169922e+00
7.777777910232543945e-01 1.064680814743041992e+00
7.878788113594055176e-01 1.017533898353576660e+00
7.979797720909118652e-01 9.691395759582519531e-01
8.080807924270629883e-01 9.195351600646972656e-01
8.181818127632141113e-01 8.676879405975341797e-01
8.282828330993652344e-01 8.141162991523742676e-01
8.383838534355163574e-01 7.598416209220886230e-01
8.484848737716674805e-01 7.033510804176330566e-01
8.585858345031738281e-01 6.478224992752075195e-01
8.686868548393249512e-01 5.913257002830505371e-01
8.787878751754760742e-01 5.385171771049499512e-01
8.888888955116271973e-01 4.805842638015747070e-01
8.989899158477783203e-01 4.183403551578521729e-01
9.090909361839294434e-01 3.520670235157012939e-01
9.191918969154357910e-01 2.829463183879852295e-01
9.292929172515869141e-01 2.130101919174194336e-01
9.393939375877380371e-01 1.438641250133514404e-01
9.494949579238891602e-01 7.489806413650512695e-02
9.595959782600402832e-01 7.584869861602783203e-03
9.696969985961914062e-01 -5.972787737846374512e-02
9.797979593276977539e-01 -1.270378828048706055e-01
9.898989796638488770e-01 -1.942920684814453125e-01
1.000000000000000000e+00 -2.580527663230895996e-01


==> figsData/Diffusion/diffusion_lower_traj_prob43.txt <==
0.000000000000000000e+00 -1.816808134317398071e-01
1.010101009160280228e-02 -1.740743666887283325e-01
2.020202018320560455e-02 -1.676707416772842407e-01
3.030303120613098145e-02 -1.637685298919677734e-01
4.040404036641120911e-02 -1.631453782320022583e-01
5.050504952669143677e-02 -1.632758677005767822e-01
6.060606241226196289e-02 -1.600295007228851318e-01
7.070706784725189209e-02 -1.506735533475875854e-01
8.080808073282241821e-02 -1.398649811744689941e-01
9.090909361839294434e-02 -1.176350936293601990e-01
1.010100990533828735e-01 -8.944930881261825562e-02
1.111111119389533997e-01 -5.452186614274978638e-02
1.212121248245239258e-01 -1.506317779421806335e-02
1.313131302595138550e-01 2.737280726432800293e-02
1.414141356945037842e-01 7.401987165212631226e-02
1.515151560306549072e-01 1.223433613777160645e-01
1.616161614656448364e-01 1.765416264533996582e-01
1.717171669006347656e-01 2.338006198406219482e-01
1.818181872367858887e-01 2.927767932415008545e-01
1.919191926717758179e-01 3.557146191596984863e-01
2.020201981067657471e-01 4.220375418663024902e-01
2.121212184429168701e-01 4.869560301303863525e-01
2.222222238779067993e-01 5.524117946624755859e-01
2.323232293128967285e-01 6.130998730659484863e-01
2.424242496490478516e-01 6.702014207839965820e-01
2.525252401828765869e-01 7.255256772041320801e-01
2.626262605190277100e-01 7.842744588851928711e-01
2.727272808551788330e-01 8.439379930496215820e-01
2.828282713890075684e-01 9.020966291427612305e-01
2.929292917251586914e-01 9.577165246009826660e-01
3.030303120613098145e-01 1.009484171867370605e+00
3.131313025951385498e-01 1.057889819145202637e+00
3.232323229312896729e-01 1.106795072555541992e+00
3.333333432674407959e-01 1.156594991683959961e+00
3.434343338012695312e-01 1.203851580619812012e+00
3.535353541374206543e-01 1.246258378028869629e+00
3.636363744735717773e-01 1.287883520126342773e+00
3.737373650074005127e-01 1.328118920326232910e+00
3.838383853435516357e-01 1.362630844116210938e+00
3.939394056797027588e-01 1.393041729927062988e+00
4.040403962135314941e-01 1.424689650535583496e+00
4.141414165496826172e-01 1.457149028778076172e+00
4.242424368858337402e-01 1.488978505134582520e+00
4.343434274196624756e-01 1.517687916755676270e+00
4.444444477558135986e-01 1.539186596870422363e+00
4.545454680919647217e-01 1.558045864105224609e+00
4.646464586257934570e-01 1.576301097869873047e+00
4.747474789619445801e-01 1.593002796173095703e+00
4.848484992980957031e-01 1.604887723922729492e+00
4.949494898319244385e-01 1.620325803756713867e+00
5.050504803657531738e-01 1.635508060455322266e+00
5.151515007019042969e-01 1.642651438713073730e+00
5.252525210380554199e-01 1.647562146186828613e+00
5.353535413742065430e-01 1.652194738388061523e+00
5.454545617103576660e-01 1.656815648078918457e+00
5.555555820465087891e-01 1.658924341201782227e+00
5.656565427780151367e-01 1.658555507659912109e+00
5.757575631141662598e-01 1.657890558242797852e+00
5.858585834503173828e-01 1.654219031333923340e+00
5.959596037864685059e-01 1.646262526512145996e+00
6.060606241226196289e-01 1.633048892021179199e+00
6.161616444587707520e-01 1.619764447212219238e+00
6.262626051902770996e-01 1.606379747390747070e+00
6.363636255264282227e-01 1.588398456573486328e+00
6.464646458625793457e-01 1.567722558975219727e+00
6.565656661987304688e-01 1.545563936233520508e+00
6.666666865348815918e-01 1.521531105041503906e+00
6.767676472663879395e-01 1.497681260108947754e+00
6.868686676025390625e-01 1.472841501235961914e+00
6.969696879386901855e-01 1.444375872611999512e+00
7.070707082748413086e-01 1.408568859100341797e+00
7.171717286109924316e-01 1.370646357536315918e+00
7.272727489471435547e-01 1.331787467002868652e+00
7.373737096786499023e-01 1.290056109428405762e+00
7.474747300148010254e-01 1.248314380645751953e+00
7.575757503509521484e-01 1.208011865615844727e+00
7.676767706871032715e-01 1.167695522308349609e+00
7.777777910232543945e-01 1.127114772796630859e+00
7.878788113594055176e-01 1.070093870162963867e+00
7.979797720909118652e-01 1.013059020042419434e+00
8.080807924270629883e-01 9.560083150863647461e-01
8.181818127632141113e-01 8.986527323722839355e-01
8.282828330993652344e-01 8.405455946922302246e-01
8.383838534355163574e-01 7.824869751930236816e-01
8.484848737716674805e-01 7.225055694580078125e-01
8.585858345031738281e-01 6.615679860115051270e-01
8.686868548393249512e-01 5.970069169998168945e-01
8.787878751754760742e-01 5.344690680503845215e-01
8.888888955116271973e-01 4.716570675373077393e-01
8.989899158477783203e-01 4.100325107574462891e-01
9.090909361839294434e-01 3.488490581512451172e-01
9.191918969154357910e-01 2.843721508979797363e-01
9.292929172515869141e-01 2.131787240505218506e-01
9.393939375877380371e-01 1.407233178615570068e-01
9.494949579238891602e-01 6.733629852533340454e-02
9.595959782600402832e-01 -1.211362332105636597e-02
9.696969985961914062e-01 -1.016978770494461060e-01
9.797979593276977539e-01 -1.969016790390014648e-01
9.898989796638488770e-01 -2.988485395908355713e-01
1.000000000000000000e+00 -3.736321330070495605e-01


==> figsData/Diffusion/diffusion_lower_traj_quantile43.txt <==
0.000000000000000000e+00 -1.862633228302001953e-01
1.010101009160280228e-02 -2.012402415275573730e-01
2.020202018320560455e-02 -1.999452114105224609e-01
3.030303120613098145e-02 -1.921440958976745605e-01
4.040404036641120911e-02 -1.799389719963073730e-01
5.050504952669143677e-02 -1.675047874450683594e-01
6.060606241226196289e-02 -1.538566946983337402e-01
7.070706784725189209e-02 -1.304724812507629395e-01
8.080808073282241821e-02 -1.050859689712524414e-01
9.090909361839294434e-02 -7.964548468589782715e-02
1.010100990533828735e-01 -5.276575684547424316e-02
1.111111119389533997e-01 -2.459824085235595703e-02
1.212121248245239258e-01 1.210495829582214355e-02
1.313131302595138550e-01 5.579835176467895508e-02
1.414141356945037842e-01 1.006322503089904785e-01
1.515151560306549072e-01 1.453886628150939941e-01
1.616161614656448364e-01 1.869224905967712402e-01
1.717171669006347656e-01 2.296983897686004639e-01
1.818181872367858887e-01 2.780259847640991211e-01
1.919191926717758179e-01 3.299583494663238525e-01
2.020201981067657471e-01 3.831063508987426758e-01
2.121212184429168701e-01 4.366685152053833008e-01
2.222222238779067993e-01 4.927894473075866699e-01
2.323232293128967285e-01 5.493981838226318359e-01
2.424242496490478516e-01 6.084177494049072266e-01
2.525252401828765869e-01 6.653335690498352051e-01
2.626262605190277100e-01 7.222342491149902344e-01
2.727272808551788330e-01 7.797391414642333984e-01
2.828282713890075684e-01 8.376799821853637695e-01
2.929292917251586914e-01 8.936899900436401367e-01
3.030303120613098145e-01 9.479122757911682129e-01
3.131313025951385498e-01 9.986787438392639160e-01
3.232323229312896729e-01 1.048815727233886719e+00
3.333333432674407959e-01 1.099781751632690430e+00
3.434343338012695312e-01 1.151783466339111328e+00
3.535353541374206543e-01 1.206696033477783203e+00
3.636363744735717773e-01 1.256503582000732422e+00
3.737373650074005127e-01 1.299566268920898438e+00
3.838383853435516357e-01 1.342629075050354004e+00
3.939394056797027588e-01 1.387768507003784180e+00
4.040403962135314941e-01 1.433094024658203125e+00
4.141414165496826172e-01 1.478321790695190430e+00
4.242424368858337402e-01 1.509984731674194336e+00
4.343434274196624756e-01 1.536490201950073242e+00
4.444444477558135986e-01 1.561414480209350586e+00
4.545454680919647217e-01 1.583359479904174805e+00
4.646464586257934570e-01 1.603228807449340820e+00
4.747474789619445801e-01 1.626071929931640625e+00
4.848484992980957031e-01 1.648345470428466797e+00
4.949494898319244385e-01 1.668932437896728516e+00
5.050504803657531738e-01 1.685127735137939453e+00
5.151515007019042969e-01 1.694646358489990234e+00
5.252525210380554199e-01 1.703201055526733398e+00
5.353535413742065430e-01 1.709468126296997070e+00
5.454545617103576660e-01 1.713528156280517578e+00
5.555555820465087891e-01 1.717588186264038086e+00
5.656565427780151367e-01 1.719291925430297852e+00
5.757575631141662598e-01 1.717154741287231445e+00
5.858585834503173828e-01 1.702514886856079102e+00
5.959596037864685059e-01 1.683773756027221680e+00
6.060606241226196289e-01 1.665736436843872070e+00
6.161616444587707520e-01 1.646939277648925781e+00
6.262626051902770996e-01 1.627615451812744141e+00
6.363636255264282227e-01 1.612758398056030273e+00
6.464646458625793457e-01 1.594973325729370117e+00
6.565656661987304688e-01 1.575724363327026367e+00
6.666666865348815918e-01 1.554649591445922852e+00
6.767676472663879395e-01 1.524730920791625977e+00
6.868686676025390625e-01 1.494147062301635742e+00
6.969696879386901855e-01 1.459029912948608398e+00
7.070707082748413086e-01 1.418373584747314453e+00
7.171717286109924316e-01 1.375473976135253906e+00
7.272727489471435547e-01 1.332573890686035156e+00
7.373737096786499023e-01 1.287467956542968750e+00
7.474747300148010254e-01 1.239672303199768066e+00
7.575757503509521484e-01 1.193869352340698242e+00
7.676767706871032715e-01 1.147361278533935547e+00
7.777777910232543945e-01 1.100451231002807617e+00
7.878788113594055176e-01 1.053304314613342285e+00
7.979797720909118652e-01 1.004909992218017578e+00
8.080807924270629883e-01 9.553055763244628906e-01
8.181818127632141113e-01 9.034583568572998047e-01
8.282828330993652344e-01 8.498867154121398926e-01
8.383838534355163574e-01 7.956120371818542480e-01
8.484848737716674805e-01 7.391214966773986816e-01
8.585858345031738281e-01 6.835929155349731445e-01
8.686868548393249512e-01 6.270961165428161621e-01
8.787878751754760742e-01 5.742875933647155762e-01
8.888888955116271973e-01 5.163546800613403320e-01
8.989899158477783203e-01 4.541107714176177979e-01
9.090909361839294434e-01 3.878374397754669189e-01
9.191918969154357910e-01 3.187167346477508545e-01
9.292929172515869141e-01 2.487806081771850586e-01
9.393939375877380371e-01 1.796345412731170654e-01
9.494949579238891602e-01 1.106684803962707520e-01
9.595959782600402832e-01 4.335528612136840820e-02
9.696969985961914062e-01 -2.395746111869812012e-02
9.797979593276977539e-01 -9.126746654510498047e-02
9.898989796638488770e-01 -1.585216522216796875e-01
1.000000000000000000e+00 -2.222823500633239746e-01


==> figsData/Diffusion/diffusion_true_traj_cop43.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.010101009160280228e-02 -3.807782552591140041e-02
2.020202018320560455e-02 -6.717314854276407177e-02
3.030303120613098145e-02 -8.772696327707955877e-02
4.040404036641120911e-02 -1.001865312928051227e-01
5.050504952669143677e-02 -1.050010576695184633e-01
6.060606241226196289e-02 -1.026179874058978231e-01
7.070706784725189209e-02 -9.347994315840077451e-02
8.080808073282241821e-02 -7.802233921510065562e-02
9.090909361839294434e-02 -5.667168310204892534e-02
1.010100990533828735e-01 -2.984455646766563663e-02
1.111111119389533997e-01 2.052822566235807094e-03
1.212121248245239258e-01 3.862443373026207272e-02
1.313131302595138550e-01 7.948384136119973631e-02
1.414141356945037842e-01 1.242531611445447104e-01
1.515151560306549072e-01 1.725617692560404981e-01
1.616161614656448364e-01 2.240448233968667935e-01
1.717171669006347656e-01 2.783417532423716478e-01
1.818181872367858887e-01 3.350948077232416278e-01
1.919191926717758179e-01 3.939477810327748908e-01
2.020201981067657471e-01 4.545450530179147020e-01
2.121212184429168701e-01 5.165309669939929238e-01
2.222222238779067993e-01 5.795496929321516388e-01
2.323232293128967285e-01 6.432456210355643744e-01
2.424242496490478516e-01 7.072642450901859279e-01
2.525252401828765869e-01 7.712536485481545911e-01
2.626262605190277100e-01 8.348664919240819104e-01
2.727272808551788330e-01 8.977625204666891401e-01
2.828282713890075684e-01 9.596114861478447500e-01
2.929292917251586914e-01 1.020096417980777659e+00
3.030303120613098145e-01 1.078917113138347261e+00
3.131313025951385498e-01 1.135793743808629186e+00
3.232323229312896729e-01 1.190470436772853580e+00
3.333333432674407959e-01 1.242718680285967991e+00
3.434343338012695312e-01 1.292340445006853633e+00
3.535353541374206543e-01 1.339170841582954630e+00
3.636363744735717773e-01 1.383080200900808743e+00
3.737373650074005127e-01 1.423975490632471308e+00
3.838383853435516357e-01 1.461800979629627850e+00
3.939394056797027588e-01 1.496538026002123045e+00
4.040403962135314941e-01 1.528204027119624886e+00
4.141414165496826172e-01 1.556850480267312431e+00
4.242424368858337402e-01 1.582560177935692147e+00
4.343434274196624756e-01 1.605443615010616609e+00
4.444444477558135986e-01 1.625634673938678221e+00
4.545454680919647217e-01 1.643285688209843443e+00
4.646464586257934570e-01 1.658562004047602123e+00
4.747474789619445801e-01 1.671636264274718675e+00
4.848484992980957031e-01 1.682682482860153428e+00
4.949494898319244385e-01 1.691870139296533404e+00
5.050504803657531738e-01 1.699358446004523460e+00
5.151515007019042969e-01 1.705290942874593707e+00
5.252525210380554199e-01 1.709790636629214378e+00
5.353535413742065430e-01 1.712955746862969919e+00
5.454545617103576660e-01 1.714856223056225648e+00
5.555555820465087891e-01 1.715531177199079105e+00
5.656565427780151367e-01 1.714987227578406159e+00
5.757575631141662598e-01 1.713197830129703725e+00
5.858585834503173828e-01 1.710103639632782002e+00
5.959596037864685059e-01 1.705613873347825660e+00
6.060606241226196289e-01 1.699608626271456702e+00
6.161616444587707520e-01 1.691942089473638555e+00
6.262626051902770996e-01 1.682446585921370863e+00
6.363636255264282227e-01 1.670937317189643778e+00
6.464646458625793457e-01 1.657217689550598338e+00
6.565656661987304688e-01 1.641085099975396311e+00
6.666666865348815918e-01 1.622337052319972495e+00
6.767676472663879395e-01 1.600777443277837442e+00
6.868686676025390625e-01 1.576222880357960987e+00
6.969696879386901855e-01 1.548508887807208634e+00
7.070707082748413086e-01 1.517495885714386539e+00
7.171717286109924316e-01 1.483074814287888454e+00
7.272727489471435547e-01 1.445172267552140566e+00
7.373737096786499023e-01 1.403755055470620405e+00
7.474747300148010254e-01 1.358834100612020590e+00
7.575757503509521484e-01 1.310467599828152752e+00
7.676767706871032715e-01 1.258763350968665540e+00
7.777777910232543945e-01 1.203880274427262753e+00
7.878788113594055176e-01 1.146028991962747101e+00
7.979797720909118652e-01 1.085471517688910481e+00
8.080807924270629883e-01 1.022520013507711489e+00
8.181818127632141113e-01 9.575346224860384892e-01
8.282828330993652344e-01 8.909203526374466220e-01
8.383838534355163574e-01 8.231231406176804377e-01
8.484848737716674805e-01 7.546249897938499540e-01
8.585858345031738281e-01 6.859383391627826843e-01
8.686868548393249512e-01 6.175996780888118876e-01
8.787878751754760742e-01 5.501624864474126131e-01
8.888888955116271973e-01 4.841895969268192879e-01
8.989899158477783203e-01 4.202450576252262371e-01
9.090909361839294434e-01 3.588856385580957431e-01
9.191918969154357910e-01 3.006520654648425772e-01
9.292929172515869141e-01 2.460601239778250904e-01
9.393939375877380371e-01 1.955917842245523675e-01
9.494949579238891602e-01 1.496865100006517513e-01
9.595959782600402832e-01 1.087328604962806977e-01
9.696969985961914062e-01 7.306058389217438831e-02
9.797979593276977539e-01 4.293333805005200565e-02
9.898989796638488770e-01 1.854217973096909319e-02
1.000000000000000000e+00 0.000000000000000000e+00


==> figsData/Diffusion/diffusion_true_traj_coq43.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.010101009160280228e-02 -3.807782552591140041e-02
2.020202018320560455e-02 -6.717314854276407177e-02
3.030303120613098145e-02 -8.772696327707955877e-02
4.040404036641120911e-02 -1.001865312928051227e-01
5.050504952669143677e-02 -1.050010576695184633e-01
6.060606241226196289e-02 -1.026179874058978231e-01
7.070706784725189209e-02 -9.347994315840077451e-02
8.080808073282241821e-02 -7.802233921510065562e-02
9.090909361839294434e-02 -5.667168310204892534e-02
1.010100990533828735e-01 -2.984455646766563663e-02
1.111111119389533997e-01 2.052822566235807094e-03
1.212121248245239258e-01 3.862443373026207272e-02
1.313131302595138550e-01 7.948384136119973631e-02
1.414141356945037842e-01 1.242531611445447104e-01
1.515151560306549072e-01 1.725617692560404981e-01
1.616161614656448364e-01 2.240448233968667935e-01
1.717171669006347656e-01 2.783417532423716478e-01
1.818181872367858887e-01 3.350948077232416278e-01
1.919191926717758179e-01 3.939477810327748908e-01
2.020201981067657471e-01 4.545450530179147020e-01
2.121212184429168701e-01 5.165309669939929238e-01
2.222222238779067993e-01 5.795496929321516388e-01
2.323232293128967285e-01 6.432456210355643744e-01
2.424242496490478516e-01 7.072642450901859279e-01
2.525252401828765869e-01 7.712536485481545911e-01
2.626262605190277100e-01 8.348664919240819104e-01
2.727272808551788330e-01 8.977625204666891401e-01
2.828282713890075684e-01 9.596114861478447500e-01
2.929292917251586914e-01 1.020096417980777659e+00
3.030303120613098145e-01 1.078917113138347261e+00
3.131313025951385498e-01 1.135793743808629186e+00
3.232323229312896729e-01 1.190470436772853580e+00
3.333333432674407959e-01 1.242718680285967991e+00
3.434343338012695312e-01 1.292340445006853633e+00
3.535353541374206543e-01 1.339170841582954630e+00
3.636363744735717773e-01 1.383080200900808743e+00
3.737373650074005127e-01 1.423975490632471308e+00
3.838383853435516357e-01 1.461800979629627850e+00
3.939394056797027588e-01 1.496538026002123045e+00
4.040403962135314941e-01 1.528204027119624886e+00
4.141414165496826172e-01 1.556850480267312431e+00
4.242424368858337402e-01 1.582560177935692147e+00
4.343434274196624756e-01 1.605443615010616609e+00
4.444444477558135986e-01 1.625634673938678221e+00
4.545454680919647217e-01 1.643285688209843443e+00
4.646464586257934570e-01 1.658562004047602123e+00
4.747474789619445801e-01 1.671636264274718675e+00
4.848484992980957031e-01 1.682682482860153428e+00
4.949494898319244385e-01 1.691870139296533404e+00
5.050504803657531738e-01 1.699358446004523460e+00
5.151515007019042969e-01 1.705290942874593707e+00
5.252525210380554199e-01 1.709790636629214378e+00
5.353535413742065430e-01 1.712955746862969919e+00
5.454545617103576660e-01 1.714856223056225648e+00
5.555555820465087891e-01 1.715531177199079105e+00
5.656565427780151367e-01 1.714987227578406159e+00
5.757575631141662598e-01 1.713197830129703725e+00
5.858585834503173828e-01 1.710103639632782002e+00
5.959596037864685059e-01 1.705613873347825660e+00
6.060606241226196289e-01 1.699608626271456702e+00
6.161616444587707520e-01 1.691942089473638555e+00
6.262626051902770996e-01 1.682446585921370863e+00
6.363636255264282227e-01 1.670937317189643778e+00
6.464646458625793457e-01 1.657217689550598338e+00
6.565656661987304688e-01 1.641085099975396311e+00
6.666666865348815918e-01 1.622337052319972495e+00
6.767676472663879395e-01 1.600777443277837442e+00
6.868686676025390625e-01 1.576222880357960987e+00
6.969696879386901855e-01 1.548508887807208634e+00
7.070707082748413086e-01 1.517495885714386539e+00
7.171717286109924316e-01 1.483074814287888454e+00
7.272727489471435547e-01 1.445172267552140566e+00
7.373737096786499023e-01 1.403755055470620405e+00
7.474747300148010254e-01 1.358834100612020590e+00
7.575757503509521484e-01 1.310467599828152752e+00
7.676767706871032715e-01 1.258763350968665540e+00
7.777777910232543945e-01 1.203880274427262753e+00
7.878788113594055176e-01 1.146028991962747101e+00
7.979797720909118652e-01 1.085471517688910481e+00
8.080807924270629883e-01 1.022520013507711489e+00
8.181818127632141113e-01 9.575346224860384892e-01
8.282828330993652344e-01 8.909203526374466220e-01
8.383838534355163574e-01 8.231231406176804377e-01
8.484848737716674805e-01 7.546249897938499540e-01
8.585858345031738281e-01 6.859383391627826843e-01
8.686868548393249512e-01 6.175996780888118876e-01
8.787878751754760742e-01 5.501624864474126131e-01
8.888888955116271973e-01 4.841895969268192879e-01
8.989899158477783203e-01 4.202450576252262371e-01
9.090909361839294434e-01 3.588856385580957431e-01
9.191918969154357910e-01 3.006520654648425772e-01
9.292929172515869141e-01 2.460601239778250904e-01
9.393939375877380371e-01 1.955917842245523675e-01
9.494949579238891602e-01 1.496865100006517513e-01
9.595959782600402832e-01 1.087328604962806977e-01
9.696969985961914062e-01 7.306058389217438831e-02
9.797979593276977539e-01 4.293333805005200565e-02
9.898989796638488770e-01 1.854217973096909319e-02
1.000000000000000000e+00 0.000000000000000000e+00


==> figsData/Diffusion/diffusion_true_traj_prob43.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.010101009160280228e-02 -3.807782552591140041e-02
2.020202018320560455e-02 -6.717314854276407177e-02
3.030303120613098145e-02 -8.772696327707955877e-02
4.040404036641120911e-02 -1.001865312928051227e-01
5.050504952669143677e-02 -1.050010576695184633e-01
6.060606241226196289e-02 -1.026179874058978231e-01
7.070706784725189209e-02 -9.347994315840077451e-02
8.080808073282241821e-02 -7.802233921510065562e-02
9.090909361839294434e-02 -5.667168310204892534e-02
1.010100990533828735e-01 -2.984455646766563663e-02
1.111111119389533997e-01 2.052822566235807094e-03
1.212121248245239258e-01 3.862443373026207272e-02
1.313131302595138550e-01 7.948384136119973631e-02
1.414141356945037842e-01 1.242531611445447104e-01
1.515151560306549072e-01 1.725617692560404981e-01
1.616161614656448364e-01 2.240448233968667935e-01
1.717171669006347656e-01 2.783417532423716478e-01
1.818181872367858887e-01 3.350948077232416278e-01
1.919191926717758179e-01 3.939477810327748908e-01
2.020201981067657471e-01 4.545450530179147020e-01
2.121212184429168701e-01 5.165309669939929238e-01
2.222222238779067993e-01 5.795496929321516388e-01
2.323232293128967285e-01 6.432456210355643744e-01
2.424242496490478516e-01 7.072642450901859279e-01
2.525252401828765869e-01 7.712536485481545911e-01
2.626262605190277100e-01 8.348664919240819104e-01
2.727272808551788330e-01 8.977625204666891401e-01
2.828282713890075684e-01 9.596114861478447500e-01
2.929292917251586914e-01 1.020096417980777659e+00
3.030303120613098145e-01 1.078917113138347261e+00
3.131313025951385498e-01 1.135793743808629186e+00
3.232323229312896729e-01 1.190470436772853580e+00
3.333333432674407959e-01 1.242718680285967991e+00
3.434343338012695312e-01 1.292340445006853633e+00
3.535353541374206543e-01 1.339170841582954630e+00
3.636363744735717773e-01 1.383080200900808743e+00
3.737373650074005127e-01 1.423975490632471308e+00
3.838383853435516357e-01 1.461800979629627850e+00
3.939394056797027588e-01 1.496538026002123045e+00
4.040403962135314941e-01 1.528204027119624886e+00
4.141414165496826172e-01 1.556850480267312431e+00
4.242424368858337402e-01 1.582560177935692147e+00
4.343434274196624756e-01 1.605443615010616609e+00
4.444444477558135986e-01 1.625634673938678221e+00
4.545454680919647217e-01 1.643285688209843443e+00
4.646464586257934570e-01 1.658562004047602123e+00
4.747474789619445801e-01 1.671636264274718675e+00
4.848484992980957031e-01 1.682682482860153428e+00
4.949494898319244385e-01 1.691870139296533404e+00
5.050504803657531738e-01 1.699358446004523460e+00
5.151515007019042969e-01 1.705290942874593707e+00
5.252525210380554199e-01 1.709790636629214378e+00
5.353535413742065430e-01 1.712955746862969919e+00
5.454545617103576660e-01 1.714856223056225648e+00
5.555555820465087891e-01 1.715531177199079105e+00
5.656565427780151367e-01 1.714987227578406159e+00
5.757575631141662598e-01 1.713197830129703725e+00
5.858585834503173828e-01 1.710103639632782002e+00
5.959596037864685059e-01 1.705613873347825660e+00
6.060606241226196289e-01 1.699608626271456702e+00
6.161616444587707520e-01 1.691942089473638555e+00
6.262626051902770996e-01 1.682446585921370863e+00
6.363636255264282227e-01 1.670937317189643778e+00
6.464646458625793457e-01 1.657217689550598338e+00
6.565656661987304688e-01 1.641085099975396311e+00
6.666666865348815918e-01 1.622337052319972495e+00
6.767676472663879395e-01 1.600777443277837442e+00
6.868686676025390625e-01 1.576222880357960987e+00
6.969696879386901855e-01 1.548508887807208634e+00
7.070707082748413086e-01 1.517495885714386539e+00
7.171717286109924316e-01 1.483074814287888454e+00
7.272727489471435547e-01 1.445172267552140566e+00
7.373737096786499023e-01 1.403755055470620405e+00
7.474747300148010254e-01 1.358834100612020590e+00
7.575757503509521484e-01 1.310467599828152752e+00
7.676767706871032715e-01 1.258763350968665540e+00
7.777777910232543945e-01 1.203880274427262753e+00
7.878788113594055176e-01 1.146028991962747101e+00
7.979797720909118652e-01 1.085471517688910481e+00
8.080807924270629883e-01 1.022520013507711489e+00
8.181818127632141113e-01 9.575346224860384892e-01
8.282828330993652344e-01 8.909203526374466220e-01
8.383838534355163574e-01 8.231231406176804377e-01
8.484848737716674805e-01 7.546249897938499540e-01
8.585858345031738281e-01 6.859383391627826843e-01
8.686868548393249512e-01 6.175996780888118876e-01
8.787878751754760742e-01 5.501624864474126131e-01
8.888888955116271973e-01 4.841895969268192879e-01
8.989899158477783203e-01 4.202450576252262371e-01
9.090909361839294434e-01 3.588856385580957431e-01
9.191918969154357910e-01 3.006520654648425772e-01
9.292929172515869141e-01 2.460601239778250904e-01
9.393939375877380371e-01 1.955917842245523675e-01
9.494949579238891602e-01 1.496865100006517513e-01
9.595959782600402832e-01 1.087328604962806977e-01
9.696969985961914062e-01 7.306058389217438831e-02
9.797979593276977539e-01 4.293333805005200565e-02
9.898989796638488770e-01 1.854217973096909319e-02
1.000000000000000000e+00 0.000000000000000000e+00


==> figsData/Diffusion/diffusion_true_traj_quantile43.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.010101009160280228e-02 -3.807782552591140041e-02
2.020202018320560455e-02 -6.717314854276407177e-02
3.030303120613098145e-02 -8.772696327707955877e-02
4.040404036641120911e-02 -1.001865312928051227e-01
5.050504952669143677e-02 -1.050010576695184633e-01
6.060606241226196289e-02 -1.026179874058978231e-01
7.070706784725189209e-02 -9.347994315840077451e-02
8.080808073282241821e-02 -7.802233921510065562e-02
9.090909361839294434e-02 -5.667168310204892534e-02
1.010100990533828735e-01 -2.984455646766563663e-02
1.111111119389533997e-01 2.052822566235807094e-03
1.212121248245239258e-01 3.862443373026207272e-02
1.313131302595138550e-01 7.948384136119973631e-02
1.414141356945037842e-01 1.242531611445447104e-01
1.515151560306549072e-01 1.725617692560404981e-01
1.616161614656448364e-01 2.240448233968667935e-01
1.717171669006347656e-01 2.783417532423716478e-01
1.818181872367858887e-01 3.350948077232416278e-01
1.919191926717758179e-01 3.939477810327748908e-01
2.020201981067657471e-01 4.545450530179147020e-01
2.121212184429168701e-01 5.165309669939929238e-01
2.222222238779067993e-01 5.795496929321516388e-01
2.323232293128967285e-01 6.432456210355643744e-01
2.424242496490478516e-01 7.072642450901859279e-01
2.525252401828765869e-01 7.712536485481545911e-01
2.626262605190277100e-01 8.348664919240819104e-01
2.727272808551788330e-01 8.977625204666891401e-01
2.828282713890075684e-01 9.596114861478447500e-01
2.929292917251586914e-01 1.020096417980777659e+00
3.030303120613098145e-01 1.078917113138347261e+00
3.131313025951385498e-01 1.135793743808629186e+00
3.232323229312896729e-01 1.190470436772853580e+00
3.333333432674407959e-01 1.242718680285967991e+00
3.434343338012695312e-01 1.292340445006853633e+00
3.535353541374206543e-01 1.339170841582954630e+00
3.636363744735717773e-01 1.383080200900808743e+00
3.737373650074005127e-01 1.423975490632471308e+00
3.838383853435516357e-01 1.461800979629627850e+00
3.939394056797027588e-01 1.496538026002123045e+00
4.040403962135314941e-01 1.528204027119624886e+00
4.141414165496826172e-01 1.556850480267312431e+00
4.242424368858337402e-01 1.582560177935692147e+00
4.343434274196624756e-01 1.605443615010616609e+00
4.444444477558135986e-01 1.625634673938678221e+00
4.545454680919647217e-01 1.643285688209843443e+00
4.646464586257934570e-01 1.658562004047602123e+00
4.747474789619445801e-01 1.671636264274718675e+00
4.848484992980957031e-01 1.682682482860153428e+00
4.949494898319244385e-01 1.691870139296533404e+00
5.050504803657531738e-01 1.699358446004523460e+00
5.151515007019042969e-01 1.705290942874593707e+00
5.252525210380554199e-01 1.709790636629214378e+00
5.353535413742065430e-01 1.712955746862969919e+00
5.454545617103576660e-01 1.714856223056225648e+00
5.555555820465087891e-01 1.715531177199079105e+00
5.656565427780151367e-01 1.714987227578406159e+00
5.757575631141662598e-01 1.713197830129703725e+00
5.858585834503173828e-01 1.710103639632782002e+00
5.959596037864685059e-01 1.705613873347825660e+00
6.060606241226196289e-01 1.699608626271456702e+00
6.161616444587707520e-01 1.691942089473638555e+00
6.262626051902770996e-01 1.682446585921370863e+00
6.363636255264282227e-01 1.670937317189643778e+00
6.464646458625793457e-01 1.657217689550598338e+00
6.565656661987304688e-01 1.641085099975396311e+00
6.666666865348815918e-01 1.622337052319972495e+00
6.767676472663879395e-01 1.600777443277837442e+00
6.868686676025390625e-01 1.576222880357960987e+00
6.969696879386901855e-01 1.548508887807208634e+00
7.070707082748413086e-01 1.517495885714386539e+00
7.171717286109924316e-01 1.483074814287888454e+00
7.272727489471435547e-01 1.445172267552140566e+00
7.373737096786499023e-01 1.403755055470620405e+00
7.474747300148010254e-01 1.358834100612020590e+00
7.575757503509521484e-01 1.310467599828152752e+00
7.676767706871032715e-01 1.258763350968665540e+00
7.777777910232543945e-01 1.203880274427262753e+00
7.878788113594055176e-01 1.146028991962747101e+00
7.979797720909118652e-01 1.085471517688910481e+00
8.080807924270629883e-01 1.022520013507711489e+00
8.181818127632141113e-01 9.575346224860384892e-01
8.282828330993652344e-01 8.909203526374466220e-01
8.383838534355163574e-01 8.231231406176804377e-01
8.484848737716674805e-01 7.546249897938499540e-01
8.585858345031738281e-01 6.859383391627826843e-01
8.686868548393249512e-01 6.175996780888118876e-01
8.787878751754760742e-01 5.501624864474126131e-01
8.888888955116271973e-01 4.841895969268192879e-01
8.989899158477783203e-01 4.202450576252262371e-01
9.090909361839294434e-01 3.588856385580957431e-01
9.191918969154357910e-01 3.006520654648425772e-01
9.292929172515869141e-01 2.460601239778250904e-01
9.393939375877380371e-01 1.955917842245523675e-01
9.494949579238891602e-01 1.496865100006517513e-01
9.595959782600402832e-01 1.087328604962806977e-01
9.696969985961914062e-01 7.306058389217438831e-02
9.797979593276977539e-01 4.293333805005200565e-02
9.898989796638488770e-01 1.854217973096909319e-02
1.000000000000000000e+00 0.000000000000000000e+00


==> figsData/Diffusion/diffusion_upper_traj_cop43.txt <==
0.000000000000000000e+00 1.917503029108047485e-01
1.010101009160280228e-02 1.174965500831604004e-01
2.020202018320560455e-02 5.892920494079589844e-02
3.030303120613098145e-02 2.271071076393127441e-02
4.040404036641120911e-02 6.363347172737121582e-03
5.050504952669143677e-02 -8.919060230255126953e-03
6.060606241226196289e-02 -1.445231586694717407e-02
7.070706784725189209e-02 -1.209883391857147217e-02
8.080808073282241821e-02 -7.874190807342529297e-03
9.090909361839294434e-02 9.203381836414337158e-03
1.010100990533828735e-01 3.306529670953750610e-02
1.111111119389533997e-01 6.408606469631195068e-02
1.212121248245239258e-01 1.003127247095108032e-01
1.313131302595138550e-01 1.401345133781433105e-01
1.414141356945037842e-01 1.844321191310882568e-01
1.515151560306549072e-01 2.303773909807205200e-01
1.616161614656448364e-01 2.824475169181823730e-01
1.717171669006347656e-01 3.370885252952575684e-01
1.818181872367858887e-01 3.937515318393707275e-01
1.919191926717758179e-01 4.550362229347229004e-01
2.020201981067657471e-01 5.197697281837463379e-01
2.121212184429168701e-01 5.837162733078002930e-01
2.222222238779067993e-01 6.483143568038940430e-01
2.323232293128967285e-01 7.085094451904296875e-01
2.424242496490478516e-01 7.656146883964538574e-01
2.525252401828765869e-01 8.210256695747375488e-01
2.626262605190277100e-01 8.800495862960815430e-01
2.727272808551788330e-01 9.398595690727233887e-01
2.828282713890075684e-01 9.980524182319641113e-01
2.929292917251586914e-01 1.053759217262268066e+00
3.030303120613098145e-01 1.105594873428344727e+00
3.131313025951385498e-01 1.154206156730651855e+00
3.232323229312896729e-01 1.203436493873596191e+00
3.333333432674407959e-01 1.253562569618225098e+00
3.434343338012695312e-01 1.301146388053894043e+00
3.535353541374206543e-01 1.343706965446472168e+00
3.636363744735717773e-01 1.385420799255371094e+00
3.737373650074005127e-01 1.425803542137145996e+00
3.838383853435516357e-01 1.460807919502258301e+00
3.939394056797027588e-01 1.491599559783935547e+00
4.040403962135314941e-01 1.523662328720092773e+00
4.141414165496826172e-01 1.556706309318542480e+00
4.242424368858337402e-01 1.589135646820068359e+00
4.343434274196624756e-01 1.618239283561706543e+00
4.444444477558135986e-01 1.639803767204284668e+00
4.545454680919647217e-01 1.658642053604125977e+00
4.646464586257934570e-01 1.676810383796691895e+00
4.747474789619445801e-01 1.693310856819152832e+00
4.848484992980957031e-01 1.704994916915893555e+00
4.949494898319244385e-01 1.720256567001342773e+00
5.050504803657531738e-01 1.735548496246337891e+00
5.151515007019042969e-01 1.742805719375610352e+00
5.252525210380554199e-01 1.748152971267700195e+00
5.353535413742065430e-01 1.753460764884948730e+00
5.454545617103576660e-01 1.758790612220764160e+00
5.555555820465087891e-01 1.761613130569458008e+00
5.656565427780151367e-01 1.761984229087829590e+00
5.757575631141662598e-01 1.762108564376831055e+00
5.858585834503173828e-01 1.759508967399597168e+00
5.959596037864685059e-01 1.752691030502319336e+00
6.060606241226196289e-01 1.740628123283386230e+00
6.161616444587707520e-01 1.728507041931152344e+00
6.262626051902770996e-01 1.716298103332519531e+00
6.363636255264282227e-01 1.699505448341369629e+00
6.464646458625793457e-01 1.680119633674621582e+00
6.565656661987304688e-01 1.659327387809753418e+00
6.666666865348815918e-01 1.636677384376525879e+00
6.767676472663879395e-01 1.614227175712585449e+00
6.868686676025390625e-01 1.590804100036621094e+00
6.969696879386901855e-01 1.563772439956665039e+00
7.070707082748413086e-01 1.529388070106506348e+00
7.171717286109924316e-01 1.492813467979431152e+00
7.272727489471435547e-01 1.455507874488830566e+00
7.373737096786499023e-01 1.415984630584716797e+00
7.474747300148010254e-01 1.376491546630859375e+00
7.575757503509521484e-01 1.338477611541748047e+00
7.676767706871032715e-01 1.300490856170654297e+00
7.777777910232543945e-01 1.262281179428100586e+00
7.878788113594055176e-01 1.207673788070678711e+00
7.979797720909118652e-01 1.153095483779907227e+00
8.080807924270629883e-01 1.098545193672180176e+00
8.181818127632141113e-01 1.044082403182983398e+00
8.282828330993652344e-01 9.909693002700805664e-01
8.383838534355163574e-01 9.384543895721435547e-01
8.484848737716674805e-01 8.851668834686279297e-01
8.585858345031738281e-01 8.312775492668151855e-01
8.686868548393249512e-01 7.739187479019165039e-01
8.787878751754760742e-01 7.184677124023437500e-01
8.888888955116271973e-01 6.630252599716186523e-01
8.989899158477783203e-01 6.090631484985351562e-01
9.090909361839294434e-01 5.570430755615234375e-01
9.191918969154357910e-01 5.071713924407958984e-01
9.292929172515869141e-01 4.543398618698120117e-01
9.393939375877380371e-01 4.017598628997802734e-01
9.494949579238891602e-01 3.508512377738952637e-01
9.595959782600402832e-01 3.142715394496917725e-01
9.696969985961914062e-01 2.978746891021728516e-01
9.797979593276977539e-01 2.922688722610473633e-01
9.898989796638488770e-01 3.000121116638183594e-01
1.000000000000000000e+00 3.078417479991912842e-01


==> figsData/Diffusion/diffusion_upper_traj_coq43.txt <==
0.000000000000000000e+00 2.278774976730346680e-02
1.010101009160280228e-02 -9.936928749084472656e-03
2.020202018320560455e-02 -3.549271821975708008e-02
3.030303120613098145e-02 -4.967570304870605469e-02
4.040404036641120911e-02 -5.345731973648071289e-02
5.050504952669143677e-02 -4.562681913375854492e-02
6.060606241226196289e-02 -3.421235084533691406e-02
7.070706784725189209e-02 -1.103657484054565430e-02
8.080808073282241821e-02 1.407122611999511719e-02
9.090909361839294434e-02 4.013013839721679688e-02
1.010100990533828735e-01 6.663876771926879883e-02
1.111111119389533997e-01 9.712195396423339844e-02
1.212121248245239258e-01 1.347952485084533691e-01
1.313131302595138550e-01 1.745259165763854980e-01
1.414141356945037842e-01 2.157541513442993164e-01
1.515151560306549072e-01 2.593060135841369629e-01
1.616161614656448364e-01 3.027037382125854492e-01
1.717171669006347656e-01 3.485974073410034180e-01
1.818181872367858887e-01 4.022934436798095703e-01
1.919191926717758179e-01 4.596210718154907227e-01
2.020201981067657471e-01 5.181156396865844727e-01
2.121212184429168701e-01 5.742114782333374023e-01
2.222222238779067993e-01 6.306313872337341309e-01
2.323232293128967285e-01 6.874979734420776367e-01
2.424242496490478516e-01 7.464677095413208008e-01
2.525252401828765869e-01 8.043786287307739258e-01
2.626262605190277100e-01 8.623776435852050781e-01
2.727272808551788330e-01 9.206715822219848633e-01
2.828282713890075684e-01 9.786630868911743164e-01
2.929292917251586914e-01 1.034177303314208984e+00
3.030303120613098145e-01 1.090022325515747070e+00
3.131313025951385498e-01 1.143087863922119141e+00
3.232323229312896729e-01 1.193668246269226074e+00
3.333333432674407959e-01 1.241783022880554199e+00
3.434343338012695312e-01 1.287290811538696289e+00
3.535353541374206543e-01 1.333555698394775391e+00
3.636363744735717773e-01 1.380172848701477051e+00
3.737373650074005127e-01 1.426008462905883789e+00
3.838383853435516357e-01 1.469348669052124023e+00
3.939394056797027588e-01 1.516363859176635742e+00
4.040403962135314941e-01 1.562388181686401367e+00
4.141414165496826172e-01 1.606865882873535156e+00
4.242424368858337402e-01 1.645916223526000977e+00
4.343434274196624756e-01 1.675432443618774414e+00
4.444444477558135986e-01 1.703043937683105469e+00
4.545454680919647217e-01 1.724103927612304688e+00
4.646464586257934570e-01 1.744057178497314453e+00
4.747474789619445801e-01 1.762991189956665039e+00
4.848484992980957031e-01 1.781911969184875488e+00
4.949494898319244385e-01 1.800729990005493164e+00
5.050504803657531738e-01 1.812546253204345703e+00
5.151515007019042969e-01 1.822603225708007812e+00
5.252525210380554199e-01 1.831074714660644531e+00
5.353535413742065430e-01 1.841532945632934570e+00
5.454545617103576660e-01 1.853393793106079102e+00
5.555555820465087891e-01 1.861574649810791016e+00
5.656565427780151367e-01 1.860319852828979492e+00
5.757575631141662598e-01 1.855449676513671875e+00
5.858585834503173828e-01 1.850054264068603516e+00
5.959596037864685059e-01 1.843119144439697266e+00
6.060606241226196289e-01 1.833937644958496094e+00
6.161616444587707520e-01 1.817350029945373535e+00
6.262626051902770996e-01 1.797499895095825195e+00
6.363636255264282227e-01 1.777349948883056641e+00
6.464646458625793457e-01 1.758667707443237305e+00
6.565656661987304688e-01 1.737845182418823242e+00
6.666666865348815918e-01 1.716057538986206055e+00
6.767676472663879395e-01 1.693411111831665039e+00
6.868686676025390625e-01 1.667835593223571777e+00
6.969696879386901855e-01 1.636120557785034180e+00
7.070707082748413086e-01 1.602311491966247559e+00
7.171717286109924316e-01 1.568931937217712402e+00
7.272727489471435547e-01 1.536613941192626953e+00
7.373737096786499023e-01 1.503036737442016602e+00
7.474747300148010254e-01 1.461459279060363770e+00
7.575757503509521484e-01 1.417633056640625000e+00
7.676767706871032715e-01 1.371941328048706055e+00
7.777777910232543945e-01 1.325612783432006836e+00
7.878788113594055176e-01 1.279061079025268555e+00
7.979797720909118652e-01 1.231869101524353027e+00
8.080807924270629883e-01 1.184348344802856445e+00
8.181818127632141113e-01 1.134284973144531250e+00
8.282828330993652344e-01 1.082686305046081543e+00
8.383838534355163574e-01 1.032228231430053711e+00
8.484848737716674805e-01 9.765982627868652344e-01
8.585858345031738281e-01 9.191002845764160156e-01
8.686868548393249512e-01 8.684728145599365234e-01
8.787878751754760742e-01 8.232588768005371094e-01
8.888888955116271973e-01 7.722495794296264648e-01
8.989899158477783203e-01 7.169823646545410156e-01
9.090909361839294434e-01 6.593986153602600098e-01
9.191918969154357910e-01 5.996462106704711914e-01
9.292929172515869141e-01 5.392372608184814453e-01
9.393939375877380371e-01 4.798796772956848145e-01
9.494949579238891602e-01 4.240465164184570312e-01
9.595959782600402832e-01 3.717052638530731201e-01
9.696969985961914062e-01 3.201241493225097656e-01
9.797979593276977539e-01 2.686856389045715332e-01
9.898989796638488770e-01 2.172804474830627441e-01
1.000000000000000000e+00 1.683878898620605469e-01


==> figsData/Diffusion/diffusion_upper_traj_prob43.txt <==
0.000000000000000000e+00 7.412745058536529541e-02
1.010101009160280228e-02 2.565790712833404541e-02
2.020202018320560455e-02 -1.244495809078216553e-02
3.030303120613098145e-02 -3.602629154920578003e-02
4.040404036641120911e-02 -4.702829197049140930e-02
5.050504952669143677e-02 -5.753817781805992126e-02
6.060606241226196289e-02 -6.030603870749473572e-02
7.070706784725189209e-02 -5.574692785739898682e-02
8.080808073282241821e-02 -4.944848269224166870e-02
9.090909361839294434e-02 -3.074804693460464478e-02
1.010100990533828735e-01 -5.524195730686187744e-03
1.111111119389533997e-01 2.672708779573440552e-02
1.212121248245239258e-01 6.397177278995513916e-02
1.313131302595138550e-01 1.046169698238372803e-01
1.414141356945037842e-01 1.496545970439910889e-01
1.515151560306549072e-01 1.963489651679992676e-01
1.616161614656448364e-01 2.490894198417663574e-01
1.717171669006347656e-01 3.045550286769866943e-01
1.818181872367858887e-01 3.619466125965118408e-01
1.919191926717758179e-01 4.237520098686218262e-01
2.020201981067657471e-01 4.889861345291137695e-01
2.121212184429168701e-01 5.532388687133789062e-01
2.222222238779067993e-01 6.181070804595947266e-01
2.323232293128967285e-01 6.784574389457702637e-01
2.424242496490478516e-01 7.355614900588989258e-01
2.525252401828765869e-01 7.909452319145202637e-01
2.626262605190277100e-01 8.498824834823608398e-01
2.727272808551788330e-01 9.096462726593017578e-01
2.828282713890075684e-01 9.678283929824829102e-01
2.929292917251586914e-01 1.023507833480834961e+00
3.030303120613098145e-01 1.075322031974792480e+00
3.131313025951385498e-01 1.123868584632873535e+00
3.232323229312896729e-01 1.172996520996093750e+00
3.333333432674407959e-01 1.223019838333129883e+00
3.434343338012695312e-01 1.270500540733337402e+00
3.535353541374206543e-01 1.313012719154357910e+00
3.636363744735717773e-01 1.354698657989501953e+00
3.737373650074005127e-01 1.395034909248352051e+00
3.838383853435516357e-01 1.429884195327758789e+00
3.939394056797027588e-01 1.460555911064147949e+00
4.040403962135314941e-01 1.492488026618957520e+00
4.141414165496826172e-01 1.525347948074340820e+00
4.242424368858337402e-01 1.557588219642639160e+00
4.343434274196624756e-01 1.586567759513854980e+00
4.444444477558135986e-01 1.608111500740051270e+00
4.545454680919647217e-01 1.626956462860107422e+00
4.646464586257934570e-01 1.645152091979980469e+00
4.747474789619445801e-01 1.661715984344482422e+00
4.848484992980957031e-01 1.673463344573974609e+00
4.949494898319244385e-01 1.688780546188354492e+00
5.050504803657531738e-01 1.704037904739379883e+00
5.151515007019042969e-01 1.711259245872497559e+00
5.252525210380554199e-01 1.716468930244445801e+00
5.353535413742065430e-01 1.721564054489135742e+00
5.454545617103576660e-01 1.726670622825622559e+00
5.555555820465087891e-01 1.729268312454223633e+00
5.656565427780151367e-01 1.729406356811523438e+00
5.757575631141662598e-01 1.729282140731811523e+00
5.858585834503173828e-01 1.726344943046569824e+00
5.959596037864685059e-01 1.719168305397033691e+00
6.060606241226196289e-01 1.706742882728576660e+00
6.161616444587707520e-01 1.694255471229553223e+00
6.262626051902770996e-01 1.681676149368286133e+00
6.363636255264282227e-01 1.664509057998657227e+00
6.464646458625793457e-01 1.644716978073120117e+00
6.565656661987304688e-01 1.623494386672973633e+00
6.666666865348815918e-01 1.600408792495727539e+00
6.767676472663879395e-01 1.577517628669738770e+00
6.868686676025390625e-01 1.553648471832275391e+00
6.969696879386901855e-01 1.526165127754211426e+00
7.070707082748413086e-01 1.491332530975341797e+00
7.171717286109924316e-01 1.454333424568176270e+00
7.272727489471435547e-01 1.416538596153259277e+00
7.373737096786499023e-01 1.376319766044616699e+00
7.474747300148010254e-01 1.336118459701538086e+00
7.575757503509521484e-01 1.297383785247802734e+00
7.676767706871032715e-01 1.258663177490234375e+00
7.777777910232543945e-01 1.219706535339355469e+00
7.878788113594055176e-01 1.164339065551757812e+00
7.979797720909118652e-01 1.108986973762512207e+00
8.080807924270629883e-01 1.053649067878723145e+00
8.181818127632141113e-01 9.982751011848449707e-01
8.282828330993652344e-01 9.435890316963195801e-01
8.383838534355163574e-01 8.893279433250427246e-01
8.484848737716674805e-01 8.339320421218872070e-01
8.585858345031738281e-01 7.778226733207702637e-01
8.686868548393249512e-01 7.181953191757202148e-01
8.787878751754760742e-01 6.605120301246643066e-01
8.888888955116271973e-01 6.027483344078063965e-01
8.989899158477783203e-01 5.463727116584777832e-01
9.090909361839294434e-01 4.914663434028625488e-01
9.191918969154357910e-01 4.369943737983703613e-01
9.292929172515869141e-01 3.783792555332183838e-01
9.393939375877380371e-01 3.195388913154602051e-01
9.494949579238891602e-01 2.615500390529632568e-01
9.595959782600402832e-01 2.114671468734741211e-01
9.696969985961914062e-01 1.720178276300430298e-01
9.797979593276977539e-01 1.381905674934387207e-01
9.898989796638488770e-01 1.113837659358978271e-01
1.000000000000000000e+00 9.319196641445159912e-02


==> figsData/Diffusion/diffusion_upper_traj_quantile43.txt <==
0.000000000000000000e+00 -1.298266649246215820e-02
1.010101009160280228e-02 -4.570734500885009766e-02
2.020202018320560455e-02 -7.126313447952270508e-02
3.030303120613098145e-02 -8.544611930847167969e-02
4.040404036641120911e-02 -8.922773599624633789e-02
5.050504952669143677e-02 -8.139723539352416992e-02
6.060606241226196289e-02 -6.998276710510253906e-02
7.070706784725189209e-02 -4.680699110031127930e-02
8.080808073282241821e-02 -2.169919013977050781e-02
9.090909361839294434e-02 4.359722137451171875e-03
1.010100990533828735e-01 3.086835145950317383e-02
1.111111119389533997e-01 6.135153770446777344e-02
1.212121248245239258e-01 9.902483224868774414e-02
1.313131302595138550e-01 1.387555003166198730e-01
1.414141356945037842e-01 1.799837350845336914e-01
1.515151560306549072e-01 2.235355973243713379e-01
1.616161614656448364e-01 2.669333219528198242e-01
1.717171669006347656e-01 3.128269910812377930e-01
1.818181872367858887e-01 3.665230274200439453e-01
1.919191926717758179e-01 4.238506555557250977e-01
2.020201981067657471e-01 4.823451936244964600e-01
2.121212184429168701e-01 5.384410619735717773e-01
2.222222238779067993e-01 5.948609709739685059e-01
2.323232293128967285e-01 6.517275571823120117e-01
2.424242496490478516e-01 7.106972932815551758e-01
2.525252401828765869e-01 7.686082124710083008e-01
2.626262605190277100e-01 8.266072273254394531e-01
2.727272808551788330e-01 8.849011659622192383e-01
2.828282713890075684e-01 9.428926706314086914e-01
2.929292917251586914e-01 9.984069466590881348e-01
3.030303120613098145e-01 1.054251909255981445e+00
3.131313025951385498e-01 1.107317447662353516e+00
3.232323229312896729e-01 1.157897830009460449e+00
3.333333432674407959e-01 1.206012606620788574e+00
3.434343338012695312e-01 1.251520395278930664e+00
3.535353541374206543e-01 1.297785282135009766e+00
3.636363744735717773e-01 1.344402432441711426e+00
3.737373650074005127e-01 1.390238046646118164e+00
3.838383853435516357e-01 1.433578252792358398e+00
3.939394056797027588e-01 1.480593442916870117e+00
4.040403962135314941e-01 1.526617765426635742e+00
4.141414165496826172e-01 1.571095466613769531e+00
4.242424368858337402e-01 1.610145807266235352e+00
4.343434274196624756e-01 1.639662027359008789e+00
4.444444477558135986e-01 1.667273521423339844e+00
4.545454680919647217e-01 1.688333511352539062e+00
4.646464586257934570e-01 1.708286762237548828e+00
4.747474789619445801e-01 1.727220773696899414e+00
4.848484992980957031e-01 1.746141552925109863e+00
4.949494898319244385e-01 1.764959573745727539e+00
5.050504803657531738e-01 1.776775836944580078e+00
5.151515007019042969e-01 1.786832809448242188e+00
5.252525210380554199e-01 1.795304298400878906e+00
5.353535413742065430e-01 1.805762529373168945e+00
5.454545617103576660e-01 1.817623376846313477e+00
5.555555820465087891e-01 1.825804233551025391e+00
5.656565427780151367e-01 1.824549436569213867e+00
5.757575631141662598e-01 1.819679260253906250e+00
5.858585834503173828e-01 1.814283847808837891e+00
5.959596037864685059e-01 1.807348728179931641e+00
6.060606241226196289e-01 1.798167228698730469e+00
6.161616444587707520e-01 1.781579613685607910e+00
6.262626051902770996e-01 1.761729478836059570e+00
6.363636255264282227e-01 1.741579532623291016e+00
6.464646458625793457e-01 1.722897291183471680e+00
6.565656661987304688e-01 1.702074766159057617e+00
6.666666865348815918e-01 1.680287122726440430e+00
6.767676472663879395e-01 1.657640695571899414e+00
6.868686676025390625e-01 1.632065176963806152e+00
6.969696879386901855e-01 1.600350141525268555e+00
7.070707082748413086e-01 1.566541075706481934e+00
7.171717286109924316e-01 1.533161520957946777e+00
7.272727489471435547e-01 1.500843524932861328e+00
7.373737096786499023e-01 1.467266321182250977e+00
7.474747300148010254e-01 1.425688862800598145e+00
7.575757503509521484e-01 1.381862640380859375e+00
7.676767706871032715e-01 1.336170911788940430e+00
7.777777910232543945e-01 1.289842367172241211e+00
7.878788113594055176e-01 1.243290662765502930e+00
7.979797720909118652e-01 1.196098685264587402e+00
8.080807924270629883e-01 1.148577928543090820e+00
8.181818127632141113e-01 1.098514556884765625e+00
8.282828330993652344e-01 1.046915888786315918e+00
8.383838534355163574e-01 9.964578151702880859e-01
8.484848737716674805e-01 9.408278465270996094e-01
8.585858345031738281e-01 8.833298683166503906e-01
8.686868548393249512e-01 8.327023983001708984e-01
8.787878751754760742e-01 7.874884605407714844e-01
8.888888955116271973e-01 7.364791631698608398e-01
8.989899158477783203e-01 6.812119483947753906e-01
9.090909361839294434e-01 6.236281991004943848e-01
9.191918969154357910e-01 5.638757944107055664e-01
9.292929172515869141e-01 5.034668445587158203e-01
9.393939375877380371e-01 4.441092610359191895e-01
9.494949579238891602e-01 3.882761001586914062e-01
9.595959782600402832e-01 3.359348475933074951e-01
9.696969985961914062e-01 2.843537330627441406e-01
9.797979593276977539e-01 2.329152226448059082e-01
9.898989796638488770e-01 1.815100312232971191e-01
1.000000000000000000e+00 1.326174736022949219e-01


==> figsData/MF/MF_lower_traj_cop97.txt <==
0.000000000000000000e+00 2.902003288269042969e+00
2.702702768146991730e-02 1.802029609680175781e+00
5.405405536293983459e-02 7.828474044799804688e-01
8.108108490705490112e-02 1.681041717529296875e-02
1.081081107258796692e-01 -4.881629943847656250e-01
1.351351439952850342e-01 -7.607040405273437500e-01
1.621621698141098022e-01 -8.037362098693847656e-01
1.891891956329345703e-01 -7.051200866699218750e-01
2.162162214517593384e-01 -5.191507339477539062e-01
2.432432472705841064e-01 -3.374791145324707031e-01
2.702702879905700684e-01 -1.721310615539550781e-01
2.972972989082336426e-01 -7.366704940795898438e-02
3.243243396282196045e-01 -4.984045028686523438e-02
3.513513505458831787e-01 -4.394006729125976562e-02
3.783783912658691406e-01 -4.710435867309570312e-02
4.054054021835327148e-01 -2.679824829101562500e-04
4.324324429035186768e-01 1.305351257324218750e-01
4.594594836235046387e-01 3.365292549133300781e-01
4.864864945411682129e-01 5.908551216125488281e-01
5.135135054588317871e-01 6.595247745513916016e+00
5.405405759811401367e-01 7.388278007507324219e+00
5.675675868988037109e-01 7.827796936035156250e+00
5.945945978164672852e-01 7.996276378631591797e+00
6.216216087341308594e-01 7.967501163482666016e+00
6.486486792564392090e-01 7.472105026245117188e+00
6.756756901741027832e-01 6.658097743988037109e+00
7.027027010917663574e-01 5.343969345092773438e+00
7.297297716140747070e-01 3.746543407440185547e+00
7.567567825317382812e-01 1.855101704597473145e+00
7.837837934494018555e-01 -8.438396453857421875e-02
8.108108043670654297e-01 -1.895120143890380859e+00
8.378378748893737793e-01 -3.303325176239013672e+00
8.648648858070373535e-01 -4.088198661804199219e+00
8.918918967247009277e-01 -4.312585830688476562e+00
9.189189672470092773e-01 -3.032515287399291992e+00
9.459459781646728516e-01 -1.184202790260314941e+00
9.729729890823364258e-01 2.237130165100097656e+00
1.000000000000000000e+00 5.848169326782226562e+00


==> figsData/MF/MF_lower_traj_prob97.txt <==
0.000000000000000000e+00 2.937503337860107422e+00
2.702702768146991730e-02 1.833794116973876953e+00
5.405405536293983459e-02 8.123016357421875000e-01
8.108108490705490112e-02 4.312917590141296387e-02
1.081081107258796692e-01 -4.655861854553222656e-01
1.351351439952850342e-01 -7.399972081184387207e-01
1.621621698141098022e-01 -7.842180728912353516e-01
1.891891956329345703e-01 -6.861589550971984863e-01
2.162162214517593384e-01 -4.981464147567749023e-01
2.432432472705841064e-01 -3.163459300994873047e-01
2.702702879905700684e-01 -1.517322510480880737e-01
2.972972989082336426e-01 -5.397474020719528198e-02
3.243243396282196045e-01 -3.058071061968803406e-02
3.513513505458831787e-01 -2.510335296392440796e-02
3.783783912658691406e-01 -2.868188545107841492e-02
4.054054021835327148e-01 1.753250882029533386e-02
4.324324429035186768e-01 1.476334184408187866e-01
4.594594836235046387e-01 3.539810180664062500e-01
4.864864945411682129e-01 6.577185392379760742e-01
5.135135054588317871e-01 6.848130226135253906e+00
5.405405759811401367e-01 7.468378067016601562e+00
5.675675868988037109e-01 7.863504409790039062e+00
5.945945978164672852e-01 8.034781455993652344e+00
6.216216087341308594e-01 8.010603904724121094e+00
6.486486792564392090e-01 7.521849632263183594e+00
6.756756901741027832e-01 6.714450359344482422e+00
7.027027010917663574e-01 5.401099681854248047e+00
7.297297716140747070e-01 3.808798789978027344e+00
7.567567825317382812e-01 1.921949505805969238e+00
7.837837934494018555e-01 -1.173261180520057678e-02
8.108108043670654297e-01 -1.812452316284179688e+00
8.378378748893737793e-01 -3.209092855453491211e+00
8.648648858070373535e-01 -3.979226589202880859e+00
8.918918967247009277e-01 -4.179664134979248047e+00
9.189189672470092773e-01 -2.870919704437255859e+00
9.459459781646728516e-01 -9.903040528297424316e-01
9.729729890823364258e-01 2.465759754180908203e+00
1.000000000000000000e+00 6.115425109863281250e+00


==> figsData/MF/MF_true_traj_cop97.txt <==
0.000000000000000000e+00 3.027210235595703125e+00
2.702702768146991730e-02 1.849042892456054688e+00
5.405405536293983459e-02 8.302841186523437500e-01
8.108108490705490112e-02 4.826927185058593750e-02
1.081081107258796692e-01 -4.660034179687500000e-01
1.351351439952850342e-01 -7.236156463623046875e-01
1.621621698141098022e-01 -7.685050964355468750e-01
1.891891956329345703e-01 -6.650390625000000000e-01
2.162162214517593384e-01 -4.843063354492187500e-01
2.432432472705841064e-01 -2.911834716796875000e-01
2.702702879905700684e-01 -1.338958740234375000e-01
2.972972989082336426e-01 -3.746795654296875000e-02
3.243243396282196045e-01 -1.770019531250000000e-03
3.513513505458831787e-01 -4.243850708007812500e-03
3.783783912658691406e-01 -6.742477416992187500e-03
4.054054021835327148e-01 3.470420837402343750e-02
4.324324429035186768e-01 1.587829589843750000e-01
4.594594836235046387e-01 3.882160186767578125e-01
4.864864945411682129e-01 7.212944030761718750e-01
5.135135054588317871e-01 7.127113342285156250e+00
5.405405759811401367e-01 7.545553207397460938e+00
5.675675868988037109e-01 7.892383575439453125e+00
5.945945978164672852e-01 8.069239616394042969e+00
6.216216087341308594e-01 7.977426528930664062e+00
6.486486792564392090e-01 7.534003257751464844e+00
6.756756901741027832e-01 6.688056945800781250e+00
7.027027010917663574e-01 5.434947013854980469e+00
7.297297716140747070e-01 3.826335906982421875e+00
7.567567825317382812e-01 1.974145889282226562e+00
7.837837934494018555e-01 4.715347290039062500e-02
8.108108043670654297e-01 -1.740205764770507812e+00
8.378378748893737793e-01 -3.146438598632812500e+00
8.648648858070373535e-01 -3.927619934082031250e+00
8.918918967247009277e-01 -3.865852355957031250e+00
9.189189672470092773e-01 -2.798667907714843750e+00
9.459459781646728516e-01 -6.461067199707031250e-01
9.729729890823364258e-01 2.567874908447265625e+00
1.000000000000000000e+00 6.702665328979492188e+00


==> figsData/MF/MF_true_traj_prob97.txt <==
0.000000000000000000e+00 3.027210235595703125e+00
2.702702768146991730e-02 1.849042892456054688e+00
5.405405536293983459e-02 8.302841186523437500e-01
8.108108490705490112e-02 4.826927185058593750e-02
1.081081107258796692e-01 -4.660034179687500000e-01
1.351351439952850342e-01 -7.236156463623046875e-01
1.621621698141098022e-01 -7.685050964355468750e-01
1.891891956329345703e-01 -6.650390625000000000e-01
2.162162214517593384e-01 -4.843063354492187500e-01
2.432432472705841064e-01 -2.911834716796875000e-01
2.702702879905700684e-01 -1.338958740234375000e-01
2.972972989082336426e-01 -3.746795654296875000e-02
3.243243396282196045e-01 -1.770019531250000000e-03
3.513513505458831787e-01 -4.243850708007812500e-03
3.783783912658691406e-01 -6.742477416992187500e-03
4.054054021835327148e-01 3.470420837402343750e-02
4.324324429035186768e-01 1.587829589843750000e-01
4.594594836235046387e-01 3.882160186767578125e-01
4.864864945411682129e-01 7.212944030761718750e-01
5.135135054588317871e-01 7.127113342285156250e+00
5.405405759811401367e-01 7.545553207397460938e+00
5.675675868988037109e-01 7.892383575439453125e+00
5.945945978164672852e-01 8.069239616394042969e+00
6.216216087341308594e-01 7.977426528930664062e+00
6.486486792564392090e-01 7.534003257751464844e+00
6.756756901741027832e-01 6.688056945800781250e+00
7.027027010917663574e-01 5.434947013854980469e+00
7.297297716140747070e-01 3.826335906982421875e+00
7.567567825317382812e-01 1.974145889282226562e+00
7.837837934494018555e-01 4.715347290039062500e-02
8.108108043670654297e-01 -1.740205764770507812e+00
8.378378748893737793e-01 -3.146438598632812500e+00
8.648648858070373535e-01 -3.927619934082031250e+00
8.918918967247009277e-01 -3.865852355957031250e+00
9.189189672470092773e-01 -2.798667907714843750e+00
9.459459781646728516e-01 -6.461067199707031250e-01
9.729729890823364258e-01 2.567874908447265625e+00
1.000000000000000000e+00 6.702665328979492188e+00


==> figsData/MF/MF_upper_traj_cop97.txt <==
0.000000000000000000e+00 3.029788017272949219e+00
2.702702768146991730e-02 1.916367530822753906e+00
5.405405536293983459e-02 8.888692855834960938e-01
8.108108490705490112e-02 1.115465164184570312e-01
1.081081107258796692e-01 -4.068965911865234375e-01
1.351351439952850342e-01 -6.861686706542968750e-01
1.621621698141098022e-01 -7.334804534912109375e-01
1.891891956329345703e-01 -6.368684768676757812e-01
2.162162214517593384e-01 -4.435443878173828125e-01
2.432432472705841064e-01 -2.614092826843261719e-01
2.702702879905700684e-01 -9.870481491088867188e-02
2.972972989082336426e-01 -2.783298492431640625e-03
3.243243396282196045e-01 1.948595046997070312e-02
3.513513505458831787e-01 2.386331558227539062e-02
3.783783912658691406e-01 1.920843124389648438e-02
4.054054021835327148e-01 6.380558013916015625e-02
4.324324429035186768e-01 1.920814514160156250e-01
4.594594836235046387e-01 3.993477821350097656e-01
4.864864945411682129e-01 8.315329551696777344e-01
5.135135054588317871e-01 7.505510807037353516e+00
5.405405759811401367e-01 7.676602363586425781e+00
5.675675868988037109e-01 7.956327438354492188e+00
5.945945978164672852e-01 8.134879112243652344e+00
6.216216087341308594e-01 8.122649192810058594e+00
6.486486792564392090e-01 7.651163101196289062e+00
6.756756901741027832e-01 6.860941410064697266e+00
7.027027010917663574e-01 5.549611091613769531e+00
7.297297716140747070e-01 3.970634937286376953e+00
7.567567825317382812e-01 2.095723628997802734e+00
7.837837934494018555e-01 1.771283149719238281e-01
8.108108043670654297e-01 -1.597553491592407227e+00
8.378378748893737793e-01 -2.964130878448486328e+00
8.648648858070373535e-01 -3.695948839187622070e+00
8.918918967247009277e-01 -3.834126472473144531e+00
9.189189672470092773e-01 -2.450844049453735352e+00
9.459459781646728516e-01 -4.862544536590576172e-01
9.729729890823364258e-01 3.060093879699707031e+00
1.000000000000000000e+00 6.810171127319335938e+00


==> figsData/MF/MF_upper_traj_prob97.txt <==
0.000000000000000000e+00 2.994287967681884766e+00
2.702702768146991730e-02 1.884603023529052734e+00
5.405405536293983459e-02 8.594150543212890625e-01
8.108108490705490112e-02 8.522775769233703613e-02
1.081081107258796692e-01 -4.294734001159667969e-01
1.351351439952850342e-01 -7.068755030632019043e-01
1.621621698141098022e-01 -7.529981136322021484e-01
1.891891956329345703e-01 -6.558296084403991699e-01
2.162162214517593384e-01 -4.645487070083618164e-01
2.432432472705841064e-01 -2.825424671173095703e-01
2.702702879905700684e-01 -1.191036254167556763e-01
2.972972989082336426e-01 -2.247560769319534302e-02
3.243243396282196045e-01 2.262117341160774231e-04
3.513513505458831787e-01 5.026601254940032959e-03
3.783783912658691406e-01 7.859580218791961670e-04
4.054054021835327148e-01 4.600508883595466614e-02
4.324324429035186768e-01 1.749831587076187134e-01
4.594594836235046387e-01 3.818960189819335938e-01
4.864864945411682129e-01 7.646695375442504883e-01
5.135135054588317871e-01 7.252628326416015625e+00
5.405405759811401367e-01 7.596502304077148438e+00
5.675675868988037109e-01 7.920619964599609375e+00
5.945945978164672852e-01 8.096373558044433594e+00
6.216216087341308594e-01 8.079546928405761719e+00
6.486486792564392090e-01 7.601418495178222656e+00
6.756756901741027832e-01 6.804588794708251953e+00
7.027027010917663574e-01 5.492481708526611328e+00
7.297297716140747070e-01 3.908379554748535156e+00
7.567567825317382812e-01 2.028876066207885742e+00
7.837837934494018555e-01 1.044769585132598877e-01
8.108108043670654297e-01 -1.680221080780029297e+00
8.378378748893737793e-01 -3.058363199234008789e+00
8.648648858070373535e-01 -3.804920673370361328e+00
8.918918967247009277e-01 -3.967048406600952148e+00
9.189189672470092773e-01 -2.612439632415771484e+00
9.459459781646728516e-01 -6.801531910896301270e-01
9.729729890823364258e-01 2.831464290618896484e+00
1.000000000000000000e+00 6.542915344238281250e+00


==> figsData/Pendulum/pendulum_lower_traj_cop36.txt <==
0.000000000000000000e+00 -5.448700860142707825e-03
1.010101009160280228e-02 -8.056933991611003876e-03
2.020202018320560455e-02 -8.985684253275394440e-03
3.030303120613098145e-02 -9.324162267148494720e-03
4.040404036641120911e-02 -9.640812873840332031e-03
5.050504952669143677e-02 -9.955236688256263733e-03
6.060606241226196289e-02 -9.577723219990730286e-03
7.070706784725189209e-02 -9.676232933998107910e-03
8.080808073282241821e-02 -9.972203522920608521e-03
9.090909361839294434e-02 -1.026977319270372391e-02
1.010100990533828735e-01 -1.066631171852350235e-02
1.111111119389533997e-01 -1.114162988960742950e-02
1.212121248245239258e-01 -1.161701604723930359e-02
1.313131302595138550e-01 -1.204045023769140244e-02
1.414141356945037842e-01 -1.235951669514179230e-02
1.515151560306549072e-01 -1.239441148936748505e-02
1.616161614656448364e-01 -1.238157972693443298e-02
1.717171669006347656e-01 -1.235075108706951141e-02
1.818181872367858887e-01 -1.319683343172073364e-02
1.919191926717758179e-01 -1.382786780595779419e-02
2.020201981067657471e-01 -1.445880997925996780e-02
2.121212184429168701e-01 -1.510406192392110825e-02
2.222222238779067993e-01 -1.563342101871967316e-02
2.323232293128967285e-01 -1.612272672355175018e-02
2.424242496490478516e-01 -1.661217771470546722e-02
2.525252401828765869e-01 -1.690869592130184174e-02
2.626262605190277100e-01 -1.715142093598842621e-02
2.727272808551788330e-01 -1.762128993868827820e-02
2.828282713890075684e-01 -1.813328638672828674e-02
2.929292917251586914e-01 -1.863838918507099152e-02
3.030303120613098145e-01 -1.914402469992637634e-02
3.131313025951385498e-01 -1.965035870671272278e-02
3.232323229312896729e-01 -2.016159705817699432e-02
3.333333432674407959e-01 -2.068175002932548523e-02
3.434343338012695312e-01 -2.109555155038833618e-02
3.535353541374206543e-01 -2.136743441224098206e-02
3.636363744735717773e-01 -2.151886373758316040e-02
3.737373650074005127e-01 -2.161834388971328735e-02
3.838383853435516357e-01 -2.171279117465019226e-02
3.939394056797027588e-01 -2.182962745428085327e-02
4.040403962135314941e-01 -2.191043272614479065e-02
4.141414165496826172e-01 -2.199214510619640350e-02
4.242424368858337402e-01 -2.207459136843681335e-02
4.343434274196624756e-01 -2.217063307762145996e-02
4.444444477558135986e-01 -2.214082702994346619e-02
4.545454680919647217e-01 -2.211200818419456482e-02
4.646464586257934570e-01 -2.196963317692279816e-02
4.747474789619445801e-01 -2.211876958608627319e-02
4.848484992980957031e-01 -2.233270928263664246e-02
4.949494898319244385e-01 -2.254776656627655029e-02
5.050504803657531738e-01 -2.276106923818588257e-02
5.151515007019042969e-01 -2.293655648827552795e-02
5.252525210380554199e-01 -2.293168380856513977e-02
5.353535413742065430e-01 -2.291299030184745789e-02
5.454545617103576660e-01 -2.275602892041206360e-02
5.555555820465087891e-01 -2.258550003170967102e-02
5.656565427780151367e-01 -2.241578325629234314e-02
5.757575631141662598e-01 -2.224680967628955841e-02
5.858585834503173828e-01 -2.207850106060504913e-02
5.959596037864685059e-01 -2.191112935543060303e-02
6.060606241226196289e-01 -2.174435742199420929e-02
6.161616444587707520e-01 -2.157848328351974487e-02
6.262626051902770996e-01 -2.213580906391143799e-02
6.363636255264282227e-01 -2.277904748916625977e-02
6.464646458625793457e-01 -2.342307567596435547e-02
6.565656661987304688e-01 -2.406799048185348511e-02
6.666666865348815918e-01 -2.471371181309223175e-02
6.767676472663879395e-01 -2.534544467926025391e-02
6.868686676025390625e-01 -2.596973255276679993e-02
6.969696879386901855e-01 -2.659443020820617676e-02
7.070707082748413086e-01 -2.721968293190002441e-02
7.171717286109924316e-01 -2.784677408635616302e-02
7.272727489471435547e-01 -2.856289222836494446e-02
7.373737096786499023e-01 -2.927923016250133514e-02
7.474747300148010254e-01 -2.999567985534667969e-02
7.575757503509521484e-01 -3.071247041225433350e-02
7.676767706871032715e-01 -3.147890418767929077e-02
7.777777910232543945e-01 -3.251438587903976440e-02
7.878788113594055176e-01 -3.363992273807525635e-02
7.979797720909118652e-01 -3.476556763052940369e-02
8.080807924270629883e-01 -3.596297651529312134e-02
8.181818127632141113e-01 -3.721711412072181702e-02
8.282828330993652344e-01 -3.908852115273475647e-02
8.383838534355163574e-01 -4.094134643673896790e-02
8.484848737716674805e-01 -4.273139685392379761e-02
8.585858345031738281e-01 -4.460449889302253723e-02
8.686868548393249512e-01 -4.649146273732185364e-02
8.787878751754760742e-01 -4.837846010923385620e-02
8.888888955116271973e-01 -5.023588985204696655e-02
8.989899158477783203e-01 -5.208133161067962646e-02
9.090909361839294434e-01 -5.392681807279586792e-02
9.191918969154357910e-01 -5.596732348203659058e-02
9.292929172515869141e-01 -5.824834853410720825e-02
9.393939375877380371e-01 -6.053181737661361694e-02
9.494949579238891602e-01 -6.281534582376480103e-02
9.595959782600402832e-01 -6.509891897439956665e-02
9.696969985961914062e-01 -6.738253682851791382e-02
9.797979593276977539e-01 -6.966622173786163330e-02
9.898989796638488770e-01 -7.194994390010833740e-02
1.000000000000000000e+00 -7.440803200006484985e-02


==> figsData/Pendulum/pendulum_lower_traj_coq36.txt <==
0.000000000000000000e+00 -1.224747300148010254e-02
1.010101009160280228e-02 -1.716086268424987793e-02
2.020202018320560455e-02 -1.847943663597106934e-02
3.030303120613098145e-02 -1.935198903083801270e-02
4.040404036641120911e-02 -2.034452557563781738e-02
5.050504952669143677e-02 -2.081975340843200684e-02
6.060606241226196289e-02 -2.101972699165344238e-02
7.070706784725189209e-02 -2.146258950233459473e-02
8.080808073282241821e-02 -2.166059613227844238e-02
9.090909361839294434e-02 -2.195140719413757324e-02
1.010100990533828735e-01 -2.220681309700012207e-02
1.111111119389533997e-01 -2.245470881462097168e-02
1.212121248245239258e-01 -2.265766263008117676e-02
1.313131302595138550e-01 -2.276363968849182129e-02
1.414141356945037842e-01 -2.269914746284484863e-02
1.515151560306549072e-01 -2.263370156288146973e-02
1.616161614656448364e-01 -2.298346161842346191e-02
1.717171669006347656e-01 -2.338758111000061035e-02
1.818181872367858887e-01 -2.379181981086730957e-02
1.919191926717758179e-01 -2.417853474617004395e-02
2.020201981067657471e-01 -2.454450726509094238e-02
2.121212184429168701e-01 -2.488365769386291504e-02
2.222222238779067993e-01 -2.517083287239074707e-02
2.323232293128967285e-01 -2.543309330940246582e-02
2.424242496490478516e-01 -2.564075589179992676e-02
2.525252401828765869e-01 -2.580645680427551270e-02
2.626262605190277100e-01 -2.583661675453186035e-02
2.727272808551788330e-01 -2.586671710014343262e-02
2.828282713890075684e-01 -2.613946795463562012e-02
2.929292917251586914e-01 -2.656736969947814941e-02
3.030303120613098145e-01 -2.699515223503112793e-02
3.131313025951385498e-01 -2.742293477058410645e-02
3.232323229312896729e-01 -2.785077691078186035e-02
3.333333432674407959e-01 -2.826443314552307129e-02
3.434343338012695312e-01 -2.856639027595520020e-02
3.535353541374206543e-01 -2.867260575294494629e-02
3.636363744735717773e-01 -2.873650193214416504e-02
3.737373650074005127e-01 -2.880027890205383301e-02
3.838383853435516357e-01 -2.886411547660827637e-02
3.939394056797027588e-01 -2.886185050010681152e-02
4.040403962135314941e-01 -2.865830063819885254e-02
4.141414165496826172e-01 -2.845457196235656738e-02
4.242424368858337402e-01 -2.825108170509338379e-02
4.343434274196624756e-01 -2.791777253150939941e-02
4.444444477558135986e-01 -2.757069468498229980e-02
4.545454680919647217e-01 -2.722349762916564941e-02
4.646464586257934570e-01 -2.687636017799377441e-02
4.747474789619445801e-01 -2.675536274909973145e-02
4.848484992980957031e-01 -2.663508057594299316e-02
4.949494898319244385e-01 -2.651467919349670410e-02
5.050504803657531738e-01 -2.639439702033996582e-02
5.151515007019042969e-01 -2.627399563789367676e-02
5.252525210380554199e-01 -2.613011002540588379e-02
5.353535413742065430e-01 -2.595958113670349121e-02
5.454545617103576660e-01 -2.578893303871154785e-02
5.555555820465087891e-01 -2.561828494071960449e-02
5.656565427780151367e-01 -2.544769644737243652e-02
5.757575631141662598e-01 -2.527704834938049316e-02
5.858585834503173828e-01 -2.510645985603332520e-02
5.959596037864685059e-01 -2.493575215339660645e-02
6.060606241226196289e-01 -2.476516366004943848e-02
6.161616444587707520e-01 -2.461084723472595215e-02
6.262626051902770996e-01 -2.451148629188537598e-02
6.363636255264282227e-01 -2.441218495368957520e-02
6.464646458625793457e-01 -2.431294322013854980e-02
6.565656661987304688e-01 -2.421364188194274902e-02
6.666666865348815918e-01 -2.482017874717712402e-02
6.767676472663879395e-01 -2.545836567878723145e-02
6.868686676025390625e-01 -2.609643340110778809e-02
6.969696879386901855e-01 -2.673462033271789551e-02
7.070707082748413086e-01 -2.737274765968322754e-02
7.171717286109924316e-01 -2.801087498664855957e-02
7.272727489471435547e-01 -2.864900231361389160e-02
7.373737096786499023e-01 -2.947196364402770996e-02
7.474747300148010254e-01 -3.035333752632141113e-02
7.575757503509521484e-01 -3.123322129249572754e-02
7.676767706871032715e-01 -3.209844231605529785e-02
7.777777910232543945e-01 -3.296354413032531738e-02
7.878788113594055176e-01 -3.382864594459533691e-02
7.979797720909118652e-01 -3.483620285987854004e-02
8.080807924270629883e-01 -3.592845797538757324e-02
8.181818127632141113e-01 -3.702059388160705566e-02
8.282828330993652344e-01 -3.811272978782653809e-02
8.383838534355163574e-01 -3.920486569404602051e-02
8.484848737716674805e-01 -4.077932238578796387e-02
8.585858345031738281e-01 -4.245260357856750488e-02
8.686868548393249512e-01 -4.412594437599182129e-02
8.787878751754760742e-01 -4.579922556877136230e-02
8.888888955116271973e-01 -4.747262597084045410e-02
8.989899158477783203e-01 -4.914584755897521973e-02
9.090909361839294434e-01 -5.081906914710998535e-02
9.191918969154357910e-01 -5.249240994453430176e-02
9.292929172515869141e-01 -5.416575074195861816e-02
9.393939375877380371e-01 -5.583903193473815918e-02
9.494949579238891602e-01 -5.767419934272766113e-02
9.595959782600402832e-01 -5.955377221107482910e-02
9.696969985961914062e-01 -6.143322587013244629e-02
9.797979593276977539e-01 -6.338307261466979980e-02
9.898989796638488770e-01 -6.559351086616516113e-02
1.000000000000000000e+00 -6.931665539741516113e-02


==> figsData/Pendulum/pendulum_lower_traj_prob36.txt <==
0.000000000000000000e+00 2.685498446226119995e-03
1.010101009160280228e-02 -3.419669810682535172e-04
2.020202018320560455e-02 -1.582931843586266041e-03
3.030303120613098145e-02 -2.171396976336836815e-03
4.040404036641120911e-02 -2.702423371374607086e-03
5.050504952669143677e-02 -3.219747450202703476e-03
6.060606241226196289e-02 -2.963990438729524612e-03
7.070706784725189209e-02 -3.145304042845964432e-03
8.080808073282241821e-02 -3.456933423876762390e-03
9.090909361839294434e-02 -3.770067356526851654e-03
1.010100990533828735e-01 -4.177333321422338486e-03
1.111111119389533997e-01 -4.659096710383892059e-03
1.212121248245239258e-01 -5.140920635312795639e-03
1.313131302595138550e-01 -5.565905943512916565e-03
1.414141356945037842e-01 -5.866278894245624542e-03
1.515151560306549072e-01 -5.876039620488882065e-03
1.616161614656448364e-01 -5.833969451487064362e-03
1.717171669006347656e-01 -5.766546819359064102e-03
1.818181872367858887e-01 -6.616258528083562851e-03
1.919191926717758179e-01 -7.234659045934677124e-03
2.020201981067657471e-01 -7.852944545447826385e-03
2.121212184429168701e-01 -8.479218930006027222e-03
2.222222238779067993e-01 -8.976520970463752747e-03
2.323232293128967285e-01 -9.436873719096183777e-03
2.424242496490478516e-01 -9.897246025502681732e-03
2.525252401828765869e-01 -1.015624031424522400e-02
2.626262605190277100e-01 -1.035887841135263443e-02
2.727272808551788330e-01 -1.078903116285800934e-02
2.828282713890075684e-01 -1.124319992959499359e-02
2.929292917251586914e-01 -1.168911159038543701e-02
3.030303120613098145e-01 -1.213504187762737274e-02
3.131313025951385498e-01 -1.258116774260997772e-02
3.232323229312896729e-01 -1.303125079721212387e-02
3.333333432674407959e-01 -1.348944380879402161e-02
3.434343338012695312e-01 -1.383094396442174911e-02
3.535353541374206543e-01 -1.401224825531244278e-02
3.636363744735717773e-01 -1.409861911088228226e-02
3.737373650074005127e-01 -1.415486633777618408e-02
3.838383853435516357e-01 -1.421055570244789124e-02
3.939394056797027588e-01 -1.428451202809810638e-02
4.040403962135314941e-01 -1.429098471999168396e-02
4.141414165496826172e-01 -1.429762691259384155e-02
4.242424368858337402e-01 -1.430426258593797684e-02
4.343434274196624756e-01 -1.432567927986383438e-02
4.444444477558135986e-01 -1.420910097658634186e-02
4.545454680919647217e-01 -1.409254781901836395e-02
4.646464586257934570e-01 -1.386146433651447296e-02
4.747474789619445801e-01 -1.392091996967792511e-02
4.848484992980957031e-01 -1.404418516904115677e-02
4.949494898319244385e-01 -1.416769996285438538e-02
5.050504803657531738e-01 -1.429088041186332703e-02
5.151515007019042969e-01 -1.437528524547815323e-02
5.252525210380554199e-01 -1.427834201604127884e-02
5.353535413742065430e-01 -1.416658889502286911e-02
5.454545617103576660e-01 -1.392199099063873291e-02
5.555555820465087891e-01 -1.367561053484678268e-02
5.656565427780151367e-01 -1.342938933521509171e-02
5.757575631141662598e-01 -1.318326499313116074e-02
5.858585834503173828e-01 -1.293712481856346130e-02
5.959596037864685059e-01 -1.269126310944557190e-02
6.060606241226196289e-01 -1.244532410055398941e-02
6.161616444587707520e-01 -1.219960767775774002e-02
6.262626051902770996e-01 -1.267640292644500732e-02
6.363636255264282227e-01 -1.323841884732246399e-02
6.464646458625793457e-01 -1.380053814500570297e-02
6.565656661987304688e-01 -1.436282601207494736e-02
6.666666865348815918e-01 -1.492521911859512329e-02
6.767676472663879395e-01 -1.548567134886980057e-02
6.868686676025390625e-01 -1.604530215263366699e-02
6.969696879386901855e-01 -1.660488173365592957e-02
7.070707082748413086e-01 -1.716458611190319061e-02
7.171717286109924316e-01 -1.774700358510017395e-02
7.272727489471435547e-01 -1.841867342591285706e-02
7.373737096786499023e-01 -1.909037306904792786e-02
7.474747300148010254e-01 -1.976198330521583557e-02
7.575757503509521484e-01 -2.043374255299568176e-02
7.676767706871032715e-01 -2.115494385361671448e-02
7.777777910232543945e-01 -2.214499190449714661e-02
7.878788113594055176e-01 -2.322489582002162933e-02
7.979797720909118652e-01 -2.430470846593379974e-02
8.080807924270629883e-01 -2.545608021318912506e-02
8.181818127632141113e-01 -2.666398510336875916e-02
8.282828330993652344e-01 -2.848894894123077393e-02
8.383838534355163574e-01 -3.030971251428127289e-02
8.484848737716674805e-01 -3.205958381295204163e-02
8.585858345031738281e-01 -3.391510993242263794e-02
8.686868548393249512e-01 -3.578685224056243896e-02
8.787878751754760742e-01 -3.765859827399253845e-02
8.888888955116271973e-01 -3.952635824680328369e-02
8.989899158477783203e-01 -4.139264300465583801e-02
9.090909361839294434e-01 -4.325893893837928772e-02
9.191918969154357910e-01 -4.532020539045333862e-02
9.292929172515869141e-01 -4.762275516986846924e-02
9.393939375877380371e-01 -4.992785677313804626e-02
9.494949579238891602e-01 -5.223296210169792175e-02
9.595959782600402832e-01 -5.453807115554809570e-02
9.696969985961914062e-01 -5.684319138526916504e-02
9.797979593276977539e-01 -5.914831534028053284e-02
9.898989796638488770e-01 -6.145344674587249756e-02
1.000000000000000000e+00 -6.398009508848190308e-02


==> figsData/Pendulum/pendulum_lower_traj_quantile36.txt <==
0.000000000000000000e+00 -3.833651542663574219e-03
1.010101009160280228e-02 -8.747041225433349609e-03
2.020202018320560455e-02 -1.006561517715454102e-02
3.030303120613098145e-02 -1.093816757202148438e-02
4.040404036641120911e-02 -1.193070411682128906e-02
5.050504952669143677e-02 -1.240593194961547852e-02
6.060606241226196289e-02 -1.260590553283691406e-02
7.070706784725189209e-02 -1.304876804351806641e-02
8.080808073282241821e-02 -1.324677467346191406e-02
9.090909361839294434e-02 -1.353758573532104492e-02
1.010100990533828735e-01 -1.379299163818359375e-02
1.111111119389533997e-01 -1.404088735580444336e-02
1.212121248245239258e-01 -1.424384117126464844e-02
1.313131302595138550e-01 -1.434981822967529297e-02
1.414141356945037842e-01 -1.428532600402832031e-02
1.515151560306549072e-01 -1.421988010406494141e-02
1.616161614656448364e-01 -1.456964015960693359e-02
1.717171669006347656e-01 -1.497375965118408203e-02
1.818181872367858887e-01 -1.537799835205078125e-02
1.919191926717758179e-01 -1.576471328735351562e-02
2.020201981067657471e-01 -1.613068580627441406e-02
2.121212184429168701e-01 -1.646983623504638672e-02
2.222222238779067993e-01 -1.675701141357421875e-02
2.323232293128967285e-01 -1.701927185058593750e-02
2.424242496490478516e-01 -1.722693443298339844e-02
2.525252401828765869e-01 -1.739263534545898438e-02
2.626262605190277100e-01 -1.742279529571533203e-02
2.727272808551788330e-01 -1.745289564132690430e-02
2.828282713890075684e-01 -1.772564649581909180e-02
2.929292917251586914e-01 -1.815354824066162109e-02
3.030303120613098145e-01 -1.858133077621459961e-02
3.131313025951385498e-01 -1.900911331176757812e-02
3.232323229312896729e-01 -1.943695545196533203e-02
3.333333432674407959e-01 -1.985061168670654297e-02
3.434343338012695312e-01 -2.015256881713867188e-02
3.535353541374206543e-01 -2.025878429412841797e-02
3.636363744735717773e-01 -2.032268047332763672e-02
3.737373650074005127e-01 -2.038645744323730469e-02
3.838383853435516357e-01 -2.045029401779174805e-02
3.939394056797027588e-01 -2.044802904129028320e-02
4.040403962135314941e-01 -2.024447917938232422e-02
4.141414165496826172e-01 -2.004075050354003906e-02
4.242424368858337402e-01 -1.983726024627685547e-02
4.343434274196624756e-01 -1.950395107269287109e-02
4.444444477558135986e-01 -1.915687322616577148e-02
4.545454680919647217e-01 -1.880967617034912109e-02
4.646464586257934570e-01 -1.846253871917724609e-02
4.747474789619445801e-01 -1.834154129028320312e-02
4.848484992980957031e-01 -1.822125911712646484e-02
4.949494898319244385e-01 -1.810085773468017578e-02
5.050504803657531738e-01 -1.798057556152343750e-02
5.151515007019042969e-01 -1.786017417907714844e-02
5.252525210380554199e-01 -1.771628856658935547e-02
5.353535413742065430e-01 -1.754575967788696289e-02
5.454545617103576660e-01 -1.737511157989501953e-02
5.555555820465087891e-01 -1.720446348190307617e-02
5.656565427780151367e-01 -1.703387498855590820e-02
5.757575631141662598e-01 -1.686322689056396484e-02
5.858585834503173828e-01 -1.669263839721679688e-02
5.959596037864685059e-01 -1.652193069458007812e-02
6.060606241226196289e-01 -1.635134220123291016e-02
6.161616444587707520e-01 -1.619702577590942383e-02
6.262626051902770996e-01 -1.609766483306884766e-02
6.363636255264282227e-01 -1.599836349487304688e-02
6.464646458625793457e-01 -1.589912176132202148e-02
6.565656661987304688e-01 -1.579982042312622070e-02
6.666666865348815918e-01 -1.640635728836059570e-02
6.767676472663879395e-01 -1.704454421997070312e-02
6.868686676025390625e-01 -1.768261194229125977e-02
6.969696879386901855e-01 -1.832079887390136719e-02
7.070707082748413086e-01 -1.895892620086669922e-02
7.171717286109924316e-01 -1.959705352783203125e-02
7.272727489471435547e-01 -2.023518085479736328e-02
7.373737096786499023e-01 -2.105814218521118164e-02
7.474747300148010254e-01 -2.193951606750488281e-02
7.575757503509521484e-01 -2.281939983367919922e-02
7.676767706871032715e-01 -2.368462085723876953e-02
7.777777910232543945e-01 -2.454972267150878906e-02
7.878788113594055176e-01 -2.541482448577880859e-02
7.979797720909118652e-01 -2.642238140106201172e-02
8.080807924270629883e-01 -2.751463651657104492e-02
8.181818127632141113e-01 -2.860677242279052734e-02
8.282828330993652344e-01 -2.969890832901000977e-02
8.383838534355163574e-01 -3.079104423522949219e-02
8.484848737716674805e-01 -3.236550092697143555e-02
8.585858345031738281e-01 -3.403878211975097656e-02
8.686868548393249512e-01 -3.571212291717529297e-02
8.787878751754760742e-01 -3.738540410995483398e-02
8.888888955116271973e-01 -3.905880451202392578e-02
8.989899158477783203e-01 -4.073202610015869141e-02
9.090909361839294434e-01 -4.240524768829345703e-02
9.191918969154357910e-01 -4.407858848571777344e-02
9.292929172515869141e-01 -4.575192928314208984e-02
9.393939375877380371e-01 -4.742521047592163086e-02
9.494949579238891602e-01 -4.926037788391113281e-02
9.595959782600402832e-01 -5.113995075225830078e-02
9.696969985961914062e-01 -5.301940441131591797e-02
9.797979593276977539e-01 -5.496925115585327148e-02
9.898989796638488770e-01 -5.717968940734863281e-02
1.000000000000000000e+00 -6.090283393859863281e-02


==> figsData/Pendulum/pendulum_true_traj_cop36.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.010101009160280228e-02 -2.909704109647046777e-05
2.020202018320560455e-02 -1.162084812627479111e-04
3.030303120613098145e-02 -2.605962794394249245e-04
4.040404036641120911e-02 -4.609173926649345627e-04
5.050504952669143677e-02 -7.152558681599569370e-04
6.060606241226196289e-02 -1.021164319578427709e-03
7.070706784725189209e-02 -1.375712801620474282e-03
8.080808073282241821e-02 -1.775544028779134885e-03
9.090909361839294434e-02 -2.216933465991031710e-03
1.010100990533828735e-01 -2.695853345677729287e-03
1.111111119389533997e-01 -3.208037273348669175e-03
1.212121248245239258e-01 -3.748954702626721650e-03
1.313131302595138550e-01 -4.314095803521614259e-03
1.414141356945037842e-01 -4.898848602241748576e-03
1.515151560306549072e-01 -5.498612047775686129e-03
1.616161614656448364e-01 -6.108851257971264354e-03
1.717171669006347656e-01 -6.725148246816392214e-03
1.818181872367858887e-01 -7.343247029948905130e-03
1.919191926717758179e-01 -7.959091956905655144e-03
2.020201981067657471e-01 -8.568859661083382331e-03
2.121212184429168701e-01 -9.168987282632802549e-03
2.222222238779067993e-01 -9.756193843673256066e-03
2.323232293128967285e-01 -1.032748966859757360e-02
2.424242496490478516e-01 -1.088018972297364641e-02
2.525252401828765869e-01 -1.141191817100449708e-02
2.626262605190277100e-01 -1.192075770589466274e-02
2.727272808551788330e-01 -1.240496153595330164e-02
2.828282713890075684e-01 -1.286305250271852288e-02
2.929292917251586914e-01 -1.329391642771860990e-02
3.030303120613098145e-01 -1.369673624775280887e-02
3.131313025951385498e-01 -1.407098325572148090e-02
3.232323229312896729e-01 -1.441640916338138463e-02
3.333333432674407959e-01 -1.473303756435763966e-02
3.434343338012695312e-01 -1.502115470624137104e-02
3.535353541374206543e-01 -1.528130077672823148e-02
3.636363744735717773e-01 -1.551426246403485656e-02
3.737373650074005127e-01 -1.572106407886819310e-02
3.838383853435516357e-01 -1.590295408861482768e-02
3.939394056797027588e-01 -1.606140319778278855e-02
4.040403962135314941e-01 -1.619809267458903468e-02
4.141414165496826172e-01 -1.631489391490162019e-02
4.242424368858337402e-01 -1.641386393133242860e-02
4.343434274196624756e-01 -1.649722746641217597e-02
4.444444477558135986e-01 -1.656735775736739233e-02
4.545454680919647217e-01 -1.662675490926424082e-02
4.646464586257934570e-01 -1.667766147080950237e-02
4.747474789619445801e-01 -1.672298758713823205e-02
4.848484992980957031e-01 -1.676548340026065911e-02
4.949494898319244385e-01 -1.680791839541062940e-02
5.050504803657531738e-01 -1.685307596242185610e-02
5.151515007019042969e-01 -1.690372867629231363e-02
5.252525210380554199e-01 -1.696261770463482199e-02
5.353535413742065430e-01 -1.703243235403298708e-02
5.454545617103576660e-01 -1.711579262967706516e-02
5.555555820465087891e-01 -1.721523560232877254e-02
5.656565427780151367e-01 -1.733320268560381919e-02
5.757575631141662598e-01 -1.747203285279504484e-02
5.858585834503173828e-01 -1.763396167297907879e-02
5.959596037864685059e-01 -1.782112247565913535e-02
6.060606241226196289e-01 -1.803555381538711477e-02
6.161616444587707520e-01 -1.827921126191190890e-02
6.262626051902770996e-01 -1.855398725367503332e-02
6.363636255264282227e-01 -1.886173319368692272e-02
6.464646458625793457e-01 -1.920426580841142622e-02
6.565656661987304688e-01 -1.958340526497242412e-02
6.666666865348815918e-01 -2.000101221014381064e-02
6.767676472663879395e-01 -2.045899561995380769e-02
6.868686676025390625e-01 -2.095935837591551137e-02
6.969696879386901855e-01 -2.150420452330718477e-02
7.070707082748413086e-01 -2.209576652538822530e-02
7.171717286109924316e-01 -2.273643834972167987e-02
7.272727489471435547e-01 -2.342875681285678732e-02
7.373737096786499023e-01 -2.416954266264175616e-02
7.474747300148010254e-01 -2.496200613298381332e-02
7.575757503509521484e-01 -2.581151151646151470e-02
7.676767706871032715e-01 -2.672057621959491452e-02
7.777777910232543945e-01 -2.769177202632415805e-02
7.878788113594055176e-01 -2.872770209599920591e-02
7.979797720909118652e-01 -2.983097020559477217e-02
8.080807924270629883e-01 -3.100414816576104599e-02
8.181818127632141113e-01 -3.224974144933404063e-02
8.282828330993652344e-01 -3.357014987739878609e-02
8.383838534355163574e-01 -3.496762493612908668e-02
8.484848737716674805e-01 -3.644423684462238383e-02
8.585858345031738281e-01 -3.800182847738477199e-02
8.686868548393249512e-01 -3.964198195811559355e-02
8.787878751754760742e-01 -4.136597741441319642e-02
8.888888955116271973e-01 -4.317476039775862418e-02
8.989899158477783203e-01 -4.506893510329919306e-02
9.090909361839294434e-01 -4.704871624869773339e-02
9.191918969154357910e-01 -4.911393634604072772e-02
9.292929172515869141e-01 -5.126403167123028126e-02
9.393939375877380371e-01 -5.349802541705556136e-02
9.494949579238891602e-01 -5.581455790185808896e-02
9.595959782600402832e-01 -5.821189369400833757e-02
9.696969985961914062e-01 -6.068792951576380823e-02
9.797979593276977539e-01 -6.324021935256157745e-02
9.898989796638488770e-01 -6.586601872650221789e-02
1.000000000000000000e+00 -6.856233553905323463e-02


==> figsData/Pendulum/pendulum_true_traj_coq36.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.010101009160280228e-02 -2.909704109647046777e-05
2.020202018320560455e-02 -1.162084812627479111e-04
3.030303120613098145e-02 -2.605962794394249245e-04
4.040404036641120911e-02 -4.609173926649345627e-04
5.050504952669143677e-02 -7.152558681599569370e-04
6.060606241226196289e-02 -1.021164319578427709e-03
7.070706784725189209e-02 -1.375712801620474282e-03
8.080808073282241821e-02 -1.775544028779134885e-03
9.090909361839294434e-02 -2.216933465991031710e-03
1.010100990533828735e-01 -2.695853345677729287e-03
1.111111119389533997e-01 -3.208037273348669175e-03
1.212121248245239258e-01 -3.748954702626721650e-03
1.313131302595138550e-01 -4.314095803521614259e-03
1.414141356945037842e-01 -4.898848602241748576e-03
1.515151560306549072e-01 -5.498612047775686129e-03
1.616161614656448364e-01 -6.108851257971264354e-03
1.717171669006347656e-01 -6.725148246816392214e-03
1.818181872367858887e-01 -7.343247029948905130e-03
1.919191926717758179e-01 -7.959091956905655144e-03
2.020201981067657471e-01 -8.568859661083382331e-03
2.121212184429168701e-01 -9.168987282632802549e-03
2.222222238779067993e-01 -9.756193843673256066e-03
2.323232293128967285e-01 -1.032748966859757360e-02
2.424242496490478516e-01 -1.088018972297364641e-02
2.525252401828765869e-01 -1.141191817100449708e-02
2.626262605190277100e-01 -1.192075770589466274e-02
2.727272808551788330e-01 -1.240496153595330164e-02
2.828282713890075684e-01 -1.286305250271852288e-02
2.929292917251586914e-01 -1.329391642771860990e-02
3.030303120613098145e-01 -1.369673624775280887e-02
3.131313025951385498e-01 -1.407098325572148090e-02
3.232323229312896729e-01 -1.441640916338138463e-02
3.333333432674407959e-01 -1.473303756435763966e-02
3.434343338012695312e-01 -1.502115470624137104e-02
3.535353541374206543e-01 -1.528130077672823148e-02
3.636363744735717773e-01 -1.551426246403485656e-02
3.737373650074005127e-01 -1.572106407886819310e-02
3.838383853435516357e-01 -1.590295408861482768e-02
3.939394056797027588e-01 -1.606140319778278855e-02
4.040403962135314941e-01 -1.619809267458903468e-02
4.141414165496826172e-01 -1.631489391490162019e-02
4.242424368858337402e-01 -1.641386393133242860e-02
4.343434274196624756e-01 -1.649722746641217597e-02
4.444444477558135986e-01 -1.656735775736739233e-02
4.545454680919647217e-01 -1.662675490926424082e-02
4.646464586257934570e-01 -1.667766147080950237e-02
4.747474789619445801e-01 -1.672298758713823205e-02
4.848484992980957031e-01 -1.676548340026065911e-02
4.949494898319244385e-01 -1.680791839541062940e-02
5.050504803657531738e-01 -1.685307596242185610e-02
5.151515007019042969e-01 -1.690372867629231363e-02
5.252525210380554199e-01 -1.696261770463482199e-02
5.353535413742065430e-01 -1.703243235403298708e-02
5.454545617103576660e-01 -1.711579262967706516e-02
5.555555820465087891e-01 -1.721523560232877254e-02
5.656565427780151367e-01 -1.733320268560381919e-02
5.757575631141662598e-01 -1.747203285279504484e-02
5.858585834503173828e-01 -1.763396167297907879e-02
5.959596037864685059e-01 -1.782112247565913535e-02
6.060606241226196289e-01 -1.803555381538711477e-02
6.161616444587707520e-01 -1.827921126191190890e-02
6.262626051902770996e-01 -1.855398725367503332e-02
6.363636255264282227e-01 -1.886173319368692272e-02
6.464646458625793457e-01 -1.920426580841142622e-02
6.565656661987304688e-01 -1.958340526497242412e-02
6.666666865348815918e-01 -2.000101221014381064e-02
6.767676472663879395e-01 -2.045899561995380769e-02
6.868686676025390625e-01 -2.095935837591551137e-02
6.969696879386901855e-01 -2.150420452330718477e-02
7.070707082748413086e-01 -2.209576652538822530e-02
7.171717286109924316e-01 -2.273643834972167987e-02
7.272727489471435547e-01 -2.342875681285678732e-02
7.373737096786499023e-01 -2.416954266264175616e-02
7.474747300148010254e-01 -2.496200613298381332e-02
7.575757503509521484e-01 -2.581151151646151470e-02
7.676767706871032715e-01 -2.672057621959491452e-02
7.777777910232543945e-01 -2.769177202632415805e-02
7.878788113594055176e-01 -2.872770209599920591e-02
7.979797720909118652e-01 -2.983097020559477217e-02
8.080807924270629883e-01 -3.100414816576104599e-02
8.181818127632141113e-01 -3.224974144933404063e-02
8.282828330993652344e-01 -3.357014987739878609e-02
8.383838534355163574e-01 -3.496762493612908668e-02
8.484848737716674805e-01 -3.644423684462238383e-02
8.585858345031738281e-01 -3.800182847738477199e-02
8.686868548393249512e-01 -3.964198195811559355e-02
8.787878751754760742e-01 -4.136597741441319642e-02
8.888888955116271973e-01 -4.317476039775862418e-02
8.989899158477783203e-01 -4.506893510329919306e-02
9.090909361839294434e-01 -4.704871624869773339e-02
9.191918969154357910e-01 -4.911393634604072772e-02
9.292929172515869141e-01 -5.126403167123028126e-02
9.393939375877380371e-01 -5.349802541705556136e-02
9.494949579238891602e-01 -5.581455790185808896e-02
9.595959782600402832e-01 -5.821189369400833757e-02
9.696969985961914062e-01 -6.068792951576380823e-02
9.797979593276977539e-01 -6.324021935256157745e-02
9.898989796638488770e-01 -6.586601872650221789e-02
1.000000000000000000e+00 -6.856233553905323463e-02


==> figsData/Pendulum/pendulum_true_traj_prob36.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.010101009160280228e-02 -2.909704109647046777e-05
2.020202018320560455e-02 -1.162084812627479111e-04
3.030303120613098145e-02 -2.605962794394249245e-04
4.040404036641120911e-02 -4.609173926649345627e-04
5.050504952669143677e-02 -7.152558681599569370e-04
6.060606241226196289e-02 -1.021164319578427709e-03
7.070706784725189209e-02 -1.375712801620474282e-03
8.080808073282241821e-02 -1.775544028779134885e-03
9.090909361839294434e-02 -2.216933465991031710e-03
1.010100990533828735e-01 -2.695853345677729287e-03
1.111111119389533997e-01 -3.208037273348669175e-03
1.212121248245239258e-01 -3.748954702626721650e-03
1.313131302595138550e-01 -4.314095803521614259e-03
1.414141356945037842e-01 -4.898848602241748576e-03
1.515151560306549072e-01 -5.498612047775686129e-03
1.616161614656448364e-01 -6.108851257971264354e-03
1.717171669006347656e-01 -6.725148246816392214e-03
1.818181872367858887e-01 -7.343247029948905130e-03
1.919191926717758179e-01 -7.959091956905655144e-03
2.020201981067657471e-01 -8.568859661083382331e-03
2.121212184429168701e-01 -9.168987282632802549e-03
2.222222238779067993e-01 -9.756193843673256066e-03
2.323232293128967285e-01 -1.032748966859757360e-02
2.424242496490478516e-01 -1.088018972297364641e-02
2.525252401828765869e-01 -1.141191817100449708e-02
2.626262605190277100e-01 -1.192075770589466274e-02
2.727272808551788330e-01 -1.240496153595330164e-02
2.828282713890075684e-01 -1.286305250271852288e-02
2.929292917251586914e-01 -1.329391642771860990e-02
3.030303120613098145e-01 -1.369673624775280887e-02
3.131313025951385498e-01 -1.407098325572148090e-02
3.232323229312896729e-01 -1.441640916338138463e-02
3.333333432674407959e-01 -1.473303756435763966e-02
3.434343338012695312e-01 -1.502115470624137104e-02
3.535353541374206543e-01 -1.528130077672823148e-02
3.636363744735717773e-01 -1.551426246403485656e-02
3.737373650074005127e-01 -1.572106407886819310e-02
3.838383853435516357e-01 -1.590295408861482768e-02
3.939394056797027588e-01 -1.606140319778278855e-02
4.040403962135314941e-01 -1.619809267458903468e-02
4.141414165496826172e-01 -1.631489391490162019e-02
4.242424368858337402e-01 -1.641386393133242860e-02
4.343434274196624756e-01 -1.649722746641217597e-02
4.444444477558135986e-01 -1.656735775736739233e-02
4.545454680919647217e-01 -1.662675490926424082e-02
4.646464586257934570e-01 -1.667766147080950237e-02
4.747474789619445801e-01 -1.672298758713823205e-02
4.848484992980957031e-01 -1.676548340026065911e-02
4.949494898319244385e-01 -1.680791839541062940e-02
5.050504803657531738e-01 -1.685307596242185610e-02
5.151515007019042969e-01 -1.690372867629231363e-02
5.252525210380554199e-01 -1.696261770463482199e-02
5.353535413742065430e-01 -1.703243235403298708e-02
5.454545617103576660e-01 -1.711579262967706516e-02
5.555555820465087891e-01 -1.721523560232877254e-02
5.656565427780151367e-01 -1.733320268560381919e-02
5.757575631141662598e-01 -1.747203285279504484e-02
5.858585834503173828e-01 -1.763396167297907879e-02
5.959596037864685059e-01 -1.782112247565913535e-02
6.060606241226196289e-01 -1.803555381538711477e-02
6.161616444587707520e-01 -1.827921126191190890e-02
6.262626051902770996e-01 -1.855398725367503332e-02
6.363636255264282227e-01 -1.886173319368692272e-02
6.464646458625793457e-01 -1.920426580841142622e-02
6.565656661987304688e-01 -1.958340526497242412e-02
6.666666865348815918e-01 -2.000101221014381064e-02
6.767676472663879395e-01 -2.045899561995380769e-02
6.868686676025390625e-01 -2.095935837591551137e-02
6.969696879386901855e-01 -2.150420452330718477e-02
7.070707082748413086e-01 -2.209576652538822530e-02
7.171717286109924316e-01 -2.273643834972167987e-02
7.272727489471435547e-01 -2.342875681285678732e-02
7.373737096786499023e-01 -2.416954266264175616e-02
7.474747300148010254e-01 -2.496200613298381332e-02
7.575757503509521484e-01 -2.581151151646151470e-02
7.676767706871032715e-01 -2.672057621959491452e-02
7.777777910232543945e-01 -2.769177202632415805e-02
7.878788113594055176e-01 -2.872770209599920591e-02
7.979797720909118652e-01 -2.983097020559477217e-02
8.080807924270629883e-01 -3.100414816576104599e-02
8.181818127632141113e-01 -3.224974144933404063e-02
8.282828330993652344e-01 -3.357014987739878609e-02
8.383838534355163574e-01 -3.496762493612908668e-02
8.484848737716674805e-01 -3.644423684462238383e-02
8.585858345031738281e-01 -3.800182847738477199e-02
8.686868548393249512e-01 -3.964198195811559355e-02
8.787878751754760742e-01 -4.136597741441319642e-02
8.888888955116271973e-01 -4.317476039775862418e-02
8.989899158477783203e-01 -4.506893510329919306e-02
9.090909361839294434e-01 -4.704871624869773339e-02
9.191918969154357910e-01 -4.911393634604072772e-02
9.292929172515869141e-01 -5.126403167123028126e-02
9.393939375877380371e-01 -5.349802541705556136e-02
9.494949579238891602e-01 -5.581455790185808896e-02
9.595959782600402832e-01 -5.821189369400833757e-02
9.696969985961914062e-01 -6.068792951576380823e-02
9.797979593276977539e-01 -6.324021935256157745e-02
9.898989796638488770e-01 -6.586601872650221789e-02
1.000000000000000000e+00 -6.856233553905323463e-02


==> figsData/Pendulum/pendulum_true_traj_quantile36.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.010101009160280228e-02 -2.909704109647046777e-05
2.020202018320560455e-02 -1.162084812627479111e-04
3.030303120613098145e-02 -2.605962794394249245e-04
4.040404036641120911e-02 -4.609173926649345627e-04
5.050504952669143677e-02 -7.152558681599569370e-04
6.060606241226196289e-02 -1.021164319578427709e-03
7.070706784725189209e-02 -1.375712801620474282e-03
8.080808073282241821e-02 -1.775544028779134885e-03
9.090909361839294434e-02 -2.216933465991031710e-03
1.010100990533828735e-01 -2.695853345677729287e-03
1.111111119389533997e-01 -3.208037273348669175e-03
1.212121248245239258e-01 -3.748954702626721650e-03
1.313131302595138550e-01 -4.314095803521614259e-03
1.414141356945037842e-01 -4.898848602241748576e-03
1.515151560306549072e-01 -5.498612047775686129e-03
1.616161614656448364e-01 -6.108851257971264354e-03
1.717171669006347656e-01 -6.725148246816392214e-03
1.818181872367858887e-01 -7.343247029948905130e-03
1.919191926717758179e-01 -7.959091956905655144e-03
2.020201981067657471e-01 -8.568859661083382331e-03
2.121212184429168701e-01 -9.168987282632802549e-03
2.222222238779067993e-01 -9.756193843673256066e-03
2.323232293128967285e-01 -1.032748966859757360e-02
2.424242496490478516e-01 -1.088018972297364641e-02
2.525252401828765869e-01 -1.141191817100449708e-02
2.626262605190277100e-01 -1.192075770589466274e-02
2.727272808551788330e-01 -1.240496153595330164e-02
2.828282713890075684e-01 -1.286305250271852288e-02
2.929292917251586914e-01 -1.329391642771860990e-02
3.030303120613098145e-01 -1.369673624775280887e-02
3.131313025951385498e-01 -1.407098325572148090e-02
3.232323229312896729e-01 -1.441640916338138463e-02
3.333333432674407959e-01 -1.473303756435763966e-02
3.434343338012695312e-01 -1.502115470624137104e-02
3.535353541374206543e-01 -1.528130077672823148e-02
3.636363744735717773e-01 -1.551426246403485656e-02
3.737373650074005127e-01 -1.572106407886819310e-02
3.838383853435516357e-01 -1.590295408861482768e-02
3.939394056797027588e-01 -1.606140319778278855e-02
4.040403962135314941e-01 -1.619809267458903468e-02
4.141414165496826172e-01 -1.631489391490162019e-02
4.242424368858337402e-01 -1.641386393133242860e-02
4.343434274196624756e-01 -1.649722746641217597e-02
4.444444477558135986e-01 -1.656735775736739233e-02
4.545454680919647217e-01 -1.662675490926424082e-02
4.646464586257934570e-01 -1.667766147080950237e-02
4.747474789619445801e-01 -1.672298758713823205e-02
4.848484992980957031e-01 -1.676548340026065911e-02
4.949494898319244385e-01 -1.680791839541062940e-02
5.050504803657531738e-01 -1.685307596242185610e-02
5.151515007019042969e-01 -1.690372867629231363e-02
5.252525210380554199e-01 -1.696261770463482199e-02
5.353535413742065430e-01 -1.703243235403298708e-02
5.454545617103576660e-01 -1.711579262967706516e-02
5.555555820465087891e-01 -1.721523560232877254e-02
5.656565427780151367e-01 -1.733320268560381919e-02
5.757575631141662598e-01 -1.747203285279504484e-02
5.858585834503173828e-01 -1.763396167297907879e-02
5.959596037864685059e-01 -1.782112247565913535e-02
6.060606241226196289e-01 -1.803555381538711477e-02
6.161616444587707520e-01 -1.827921126191190890e-02
6.262626051902770996e-01 -1.855398725367503332e-02
6.363636255264282227e-01 -1.886173319368692272e-02
6.464646458625793457e-01 -1.920426580841142622e-02
6.565656661987304688e-01 -1.958340526497242412e-02
6.666666865348815918e-01 -2.000101221014381064e-02
6.767676472663879395e-01 -2.045899561995380769e-02
6.868686676025390625e-01 -2.095935837591551137e-02
6.969696879386901855e-01 -2.150420452330718477e-02
7.070707082748413086e-01 -2.209576652538822530e-02
7.171717286109924316e-01 -2.273643834972167987e-02
7.272727489471435547e-01 -2.342875681285678732e-02
7.373737096786499023e-01 -2.416954266264175616e-02
7.474747300148010254e-01 -2.496200613298381332e-02
7.575757503509521484e-01 -2.581151151646151470e-02
7.676767706871032715e-01 -2.672057621959491452e-02
7.777777910232543945e-01 -2.769177202632415805e-02
7.878788113594055176e-01 -2.872770209599920591e-02
7.979797720909118652e-01 -2.983097020559477217e-02
8.080807924270629883e-01 -3.100414816576104599e-02
8.181818127632141113e-01 -3.224974144933404063e-02
8.282828330993652344e-01 -3.357014987739878609e-02
8.383838534355163574e-01 -3.496762493612908668e-02
8.484848737716674805e-01 -3.644423684462238383e-02
8.585858345031738281e-01 -3.800182847738477199e-02
8.686868548393249512e-01 -3.964198195811559355e-02
8.787878751754760742e-01 -4.136597741441319642e-02
8.888888955116271973e-01 -4.317476039775862418e-02
8.989899158477783203e-01 -4.506893510329919306e-02
9.090909361839294434e-01 -4.704871624869773339e-02
9.191918969154357910e-01 -4.911393634604072772e-02
9.292929172515869141e-01 -5.126403167123028126e-02
9.393939375877380371e-01 -5.349802541705556136e-02
9.494949579238891602e-01 -5.581455790185808896e-02
9.595959782600402832e-01 -5.821189369400833757e-02
9.696969985961914062e-01 -6.068792951576380823e-02
9.797979593276977539e-01 -6.324021935256157745e-02
9.898989796638488770e-01 -6.586601872650221789e-02
1.000000000000000000e+00 -6.856233553905323463e-02


==> figsData/Pendulum/pendulum_upper_traj_cop36.txt <==
0.000000000000000000e+00 1.327967830002307892e-02
1.010101009160280228e-02 9.706194512546062469e-03
2.020202018320560455e-02 8.058593608438968658e-03
3.030303120613098145e-02 7.144539617002010345e-03
4.040404036641120911e-02 6.334304809570312500e-03
5.050504952669143677e-02 5.552718881517648697e-03
6.060606241226196289e-02 5.649895872920751572e-03
7.070706784725189209e-02 5.360736977308988571e-03
8.080808073282241821e-02 5.028713960200548172e-03
9.090909361839294434e-02 4.695308394730091095e-03
1.010100990533828735e-01 4.274071194231510162e-03
1.111111119389533997e-01 3.783913794904947281e-03
1.212121248245239258e-01 3.293703775852918625e-03
1.313131302595138550e-01 2.866699360311031342e-03
1.414141356945037842e-01 2.590673509985208511e-03
1.515151560306549072e-01 2.613646909594535828e-03
1.616161614656448364e-01 2.693798858672380447e-03
1.717171669006347656e-01 2.808882389217615128e-03
1.818181872367858887e-01 1.954444218426942825e-03
1.919191926717758179e-01 1.352496910840272903e-03
2.020201981067657471e-01 7.506953552365303040e-04
2.121212184429168701e-01 1.491373404860496521e-04
2.222222238779067993e-01 -3.064107149839401245e-04
2.323232293128967285e-01 -7.290565408766269684e-04
2.424242496490478516e-01 -1.151556614786386490e-03
2.525252401828765869e-01 -1.361676957458257675e-03
2.626262605190277100e-01 -1.512104645371437073e-03
2.727272808551788330e-01 -1.890528015792369843e-03
2.828282713890075684e-01 -2.269383519887924194e-03
2.929292917251586914e-01 -2.638204023241996765e-03
3.030303120613098145e-01 -3.006372600793838501e-03
3.131313025951385498e-01 -3.374081104993820190e-03
3.232323229312896729e-01 -3.744514659047126770e-03
3.333333432674407959e-01 -4.122008569538593292e-03
3.434343338012695312e-01 -4.369339905679225922e-03
3.535353541374206543e-01 -4.432675428688526154e-03
3.636363744735717773e-01 -4.434308968484401703e-03
3.737373650074005127e-01 -4.434249363839626312e-03
3.838383853435516357e-01 -4.439461976289749146e-03
3.939394056797027588e-01 -4.457571543753147125e-03
4.040403962135314941e-01 -4.367229528725147247e-03
4.141414165496826172e-01 -4.276098683476448059e-03
4.242424368858337402e-01 -4.183996468782424927e-03
4.343434274196624756e-01 -4.108219407498836517e-03
4.444444477558135986e-01 -3.878626041114330292e-03
4.545454680919647217e-01 -3.647808916866779327e-03
4.646464586257934570e-01 -3.301186487078666687e-03
4.747474789619445801e-01 -3.243842162191867828e-03
4.848484992980957031e-01 -3.249009139835834503e-03
4.949494898319244385e-01 -3.253296948969364166e-03
5.050504803657531738e-01 -3.259100951254367828e-03
5.151515007019042969e-01 -3.224876709282398224e-03
5.252525210380554199e-01 -3.008019179105758667e-03
5.353535413742065430e-01 -2.775060944259166718e-03
5.454545617103576660e-01 -2.416324801743030548e-03
5.555555820465087891e-01 -2.071153372526168823e-03
5.656565427780151367e-01 -1.725290901958942413e-03
5.757575631141662598e-01 -1.378683373332023621e-03
5.858585834503173828e-01 -1.031173393130302429e-03
5.959596037864685059e-01 -6.830831989645957947e-04
6.060606241226196289e-01 -3.340374678373336792e-04
6.161616444587707520e-01 1.566950231790542603e-05
6.262626051902770996e-01 -3.562411293387413025e-04
6.363636255264282227e-01 -8.124718442559242249e-04
6.464646458625793457e-01 -1.267909072339534760e-03
6.565656661987304688e-01 -1.722580753266811371e-03
6.666666865348815918e-01 -2.176446840167045593e-03
6.767676472663879395e-01 -2.644062973558902740e-03
6.868686676025390625e-01 -3.119480796158313751e-03
6.969696879386901855e-01 -3.594250418245792389e-03
7.070707082748413086e-01 -4.068583250045776367e-03
7.171717286109924316e-01 -4.592815414071083069e-03
7.272727489471435547e-01 -5.206595174968242645e-03
7.373737096786499023e-01 -5.820157006382942200e-03
7.474747300148010254e-01 -6.433366797864437103e-03
7.575757503509521484e-01 -7.046475075185298920e-03
7.676767706871032715e-01 -7.708767428994178772e-03
7.777777910232543945e-01 -8.639642037451267242e-03
7.878788113594055176e-01 -9.660108946263790131e-03
7.979797720909118652e-01 -1.068023312836885452e-02
8.080807924270629883e-01 -1.177164353430271149e-02
8.181818127632141113e-01 -1.291933376342058182e-02
8.282828330993652344e-01 -1.468380913138389587e-02
8.383838534355163574e-01 -1.646281406283378601e-02
8.484848737716674805e-01 -1.816035062074661255e-02
8.585858345031738281e-01 -1.999298855662345886e-02
8.686868548393249512e-01 -2.184490486979484558e-02
8.787878751754760742e-01 -2.369678765535354614e-02
8.888888955116271973e-01 -2.557799965143203735e-02
8.989899158477783203e-01 -2.747143805027008057e-02
9.090909361839294434e-01 -2.936483174562454224e-02
9.191918969154357910e-01 -3.145314007997512817e-02
9.292929172515869141e-01 -3.378372639417648315e-02
9.393939375877380371e-01 -3.611699491739273071e-02
9.494949579238891602e-01 -3.845020383596420288e-02
9.595959782600402832e-01 -4.078336805105209351e-02
9.696969985961914062e-01 -4.311648756265640259e-02
9.797979593276977539e-01 -4.544954374432563782e-02
9.898989796638488770e-01 -4.778255149722099304e-02
1.000000000000000000e+00 -5.039849132299423218e-02


==> figsData/Pendulum/pendulum_upper_traj_coq36.txt <==
0.000000000000000000e+00 1.077261567115783691e-02
1.010101009160280228e-02 8.046478033065795898e-03
2.020202018320560455e-02 7.488340139389038086e-03
3.030303120613098145e-02 6.980210542678833008e-03
4.040404036641120911e-02 6.561130285263061523e-03
5.050504952669143677e-02 6.298005580902099609e-03
6.060606241226196289e-02 6.112843751907348633e-03
7.070706784725189209e-02 5.943387746810913086e-03
8.080808073282241821e-02 5.825310945510864258e-03
9.090909361839294434e-02 5.331963300704956055e-03
1.010100990533828735e-01 4.729926586151123047e-03
1.111111119389533997e-01 4.125654697418212891e-03
1.212121248245239258e-01 3.421872854232788086e-03
1.313131302595138550e-01 2.755880355834960938e-03
1.414141356945037842e-01 2.209782600402832031e-03
1.515151560306549072e-01 1.747280359268188477e-03
1.616161614656448364e-01 1.284778118133544922e-03
1.717171669006347656e-01 9.098947048187255859e-04
1.818181872367858887e-01 5.636513233184814453e-04
1.919191926717758179e-01 2.176165580749511719e-04
2.020201981067657471e-01 -1.284182071685791016e-04
2.121212184429168701e-01 -4.315078258514404297e-04
2.222222238779067993e-01 -8.007586002349853516e-04
2.323232293128967285e-01 -1.358956098556518555e-03
2.424242496490478516e-01 -1.861363649368286133e-03
2.525252401828765869e-01 -2.316683530807495117e-03
2.626262605190277100e-01 -2.619057893753051758e-03
2.727272808551788330e-01 -2.921432256698608398e-03
2.828282713890075684e-01 -3.303557634353637695e-03
2.929292917251586914e-01 -3.736585378646850586e-03
3.030303120613098145e-01 -4.159420728683471680e-03
3.131313025951385498e-01 -4.581898450851440430e-03
3.232323229312896729e-01 -4.940599203109741211e-03
3.333333432674407959e-01 -5.221873521804809570e-03
3.434343338012695312e-01 -5.643218755722045898e-03
3.535353541374206543e-01 -5.853980779647827148e-03
3.636363744735717773e-01 -5.975514650344848633e-03
3.737373650074005127e-01 -6.096988916397094727e-03
3.838383853435516357e-01 -6.218403577804565430e-03
3.939394056797027588e-01 -6.331413984298706055e-03
4.040403962135314941e-01 -6.416946649551391602e-03
4.141414165496826172e-01 -6.502479314804077148e-03
4.242424368858337402e-01 -6.642848253250122070e-03
4.343434274196624756e-01 -6.711632013320922852e-03
4.444444477558135986e-01 -6.755203008651733398e-03
4.545454680919647217e-01 -6.798833608627319336e-03
4.646464586257934570e-01 -6.826728582382202148e-03
4.747474789619445801e-01 -6.761759519577026367e-03
4.848484992980957031e-01 -6.696730852127075195e-03
4.949494898319244385e-01 -6.631702184677124023e-03
5.050504803657531738e-01 -6.566613912582397461e-03
5.151515007019042969e-01 -6.501525640487670898e-03
5.252525210380554199e-01 -6.436496973037719727e-03
5.353535413742065430e-01 -6.371468305587768555e-03
5.454545617103576660e-01 -6.178826093673706055e-03
5.555555820465087891e-01 -6.002396345138549805e-03
5.656565427780151367e-01 -5.940586328506469727e-03
5.757575631141662598e-01 -5.878776311874389648e-03
5.858585834503173828e-01 -5.816966295242309570e-03
5.959596037864685059e-01 -5.755156278610229492e-03
6.060606241226196289e-01 -5.687743425369262695e-03
6.161616444587707520e-01 -5.731791257858276367e-03
6.262626051902770996e-01 -6.030946969985961914e-03
6.363636255264282227e-01 -6.330221891403198242e-03
6.464646458625793457e-01 -6.623893976211547852e-03
6.565656661987304688e-01 -6.913036108016967773e-03
6.666666865348815918e-01 -7.202178239822387695e-03
6.767676472663879395e-01 -7.491320371627807617e-03
6.868686676025390625e-01 -7.780462503433227539e-03
6.969696879386901855e-01 -8.069545030593872070e-03
7.070707082748413086e-01 -8.358687162399291992e-03
7.171717286109924316e-01 -8.875638246536254883e-03
7.272727489471435547e-01 -9.601444005966186523e-03
7.373737096786499023e-01 -1.058325171470642090e-02
7.474747300148010254e-01 -1.160380244255065918e-02
7.575757503509521484e-01 -1.262441277503967285e-02
7.676767706871032715e-01 -1.364502310752868652e-02
7.777777910232543945e-01 -1.466557383537292480e-02
7.878788113594055176e-01 -1.575824618339538574e-02
7.979797720909118652e-01 -1.703342795372009277e-02
8.080807924270629883e-01 -1.830855011940002441e-02
8.181818127632141113e-01 -1.958373188972473145e-02
8.282828330993652344e-01 -2.085885405540466309e-02
8.383838534355163574e-01 -2.222821116447448730e-02
8.484848737716674805e-01 -2.384868264198303223e-02
8.585858345031738281e-01 -2.546915411949157715e-02
8.686868548393249512e-01 -2.708956599235534668e-02
8.787878751754760742e-01 -2.871009707450866699e-02
8.888888955116271973e-01 -3.033050894737243652e-02
8.989899158477783203e-01 -3.195104002952575684e-02
9.090909361839294434e-01 -3.363570570945739746e-02
9.191918969154357910e-01 -3.536412119865417480e-02
9.292929172515869141e-01 -3.709885478019714355e-02
9.393939375877380371e-01 -3.886809945106506348e-02
9.494949579238891602e-01 -4.063740372657775879e-02
9.595959782600402832e-01 -4.240664839744567871e-02
9.696969985961914062e-01 -4.417595267295837402e-02
9.797979593276977539e-01 -4.595932364463806152e-02
9.898989796638488770e-01 -4.815837740898132324e-02
1.000000000000000000e+00 -5.111375451087951660e-02


==> figsData/Pendulum/pendulum_upper_traj_prob36.txt <==
0.000000000000000000e+00 5.145478993654251099e-03
1.010101009160280228e-02 1.991227502003312111e-03
2.020202018320560455e-02 6.558411987498402596e-04
3.030303120613098145e-02 -8.225673809647560120e-06
4.040404036641120911e-02 -6.040846928954124451e-04
5.050504952669143677e-02 -1.182770822197198868e-03
6.060606241226196289e-02 -9.638363262638449669e-04
7.070706784725189209e-02 -1.170191564597189426e-03
8.080808073282241821e-02 -1.486556488089263439e-03
9.090909361839294434e-02 -1.804397441446781158e-03
1.010100990533828735e-01 -2.214907202869653702e-03
1.111111119389533997e-01 -2.698619849979877472e-03
1.212121248245239258e-01 -3.182391170412302017e-03
1.313131302595138550e-01 -3.607845166698098183e-03
1.414141356945037842e-01 -3.902564989402890205e-03
1.515151560306549072e-01 -3.904724959284067154e-03
1.616161614656448364e-01 -3.853811882436275482e-03
1.717171669006347656e-01 -3.775322344154119492e-03
1.818181872367858887e-01 -4.626131150871515274e-03
1.919191926717758179e-01 -5.240712314844131470e-03
2.020201981067657471e-01 -5.855170078575611115e-03
2.121212184429168701e-01 -6.475705187767744064e-03
2.222222238779067993e-01 -6.963311228901147842e-03
2.323232293128967285e-01 -7.414909079670906067e-03
2.424242496490478516e-01 -7.866487838327884674e-03
2.525252401828765869e-01 -8.114133030176162720e-03
2.626262605190277100e-01 -8.304647170007228851e-03
2.727272808551788330e-01 -8.722787722945213318e-03
2.828282713890075684e-01 -9.159469977021217346e-03
2.929292917251586914e-01 -9.587481617927551270e-03
3.030303120613098145e-01 -1.001535542309284210e-02
3.131313025951385498e-01 -1.044327206909656525e-02
3.232323229312896729e-01 -1.087486092001199722e-02
3.333333432674407959e-01 -1.131431385874748230e-02
3.434343338012695312e-01 -1.163394842296838760e-02
3.535353541374206543e-01 -1.178786065429449081e-02
3.636363744735717773e-01 -1.185455452650785446e-02
3.737373650074005127e-01 -1.189772784709930420e-02
3.838383853435516357e-01 -1.194169744849205017e-02
3.939394056797027588e-01 -1.200268603861331940e-02
4.040403962135314941e-01 -1.198667660355567932e-02
4.141414165496826172e-01 -1.197061687707901001e-02
4.242424368858337402e-01 -1.195432525128126144e-02
4.343434274196624756e-01 -1.195317413657903671e-02
4.444444477558135986e-01 -1.181035302579402924e-02
4.545454680919647217e-01 -1.166726835072040558e-02
4.646464586257934570e-01 -1.140935532748699188e-02
4.747474789619445801e-01 -1.144169084727764130e-02
4.848484992980957031e-01 -1.153753232210874557e-02
4.949494898319244385e-01 -1.163336262106895447e-02
5.050504803657531738e-01 -1.172928884625434875e-02
5.151515007019042969e-01 -1.178614702075719833e-02
5.252525210380554199e-01 -1.166136097162961960e-02
5.353535413742065430e-01 -1.152146328240633011e-02
5.454545617103576660e-01 -1.125036180019378662e-02
5.555555820465087891e-01 -1.098104286938905716e-02
5.656565427780151367e-01 -1.071168389171361923e-02
5.757575631141662598e-01 -1.044222805649042130e-02
5.858585834503173828e-01 -1.017254963517189026e-02
5.959596037864685059e-01 -9.902950376272201538e-03
6.060606241226196289e-01 -9.633070789277553558e-03
6.161616444587707520e-01 -9.363207034766674042e-03
6.262626051902770996e-01 -9.815648198127746582e-03
6.363636255264282227e-01 -1.035309955477714539e-02
6.464646458625793457e-01 -1.089044753462076187e-02
6.565656661987304688e-01 -1.142774615436792374e-02
6.666666865348815918e-01 -1.196493953466415405e-02
6.767676472663879395e-01 -1.250383537262678146e-02
6.868686676025390625e-01 -1.304391119629144669e-02
6.969696879386901855e-01 -1.358379796147346497e-02
7.070707082748413086e-01 -1.412368007004261017e-02
7.171717286109924316e-01 -1.469258591532707214e-02
7.272727489471435547e-01 -1.535081490874290466e-02
7.373737096786499023e-01 -1.600901409983634949e-02
7.474747300148010254e-01 -1.666706427931785583e-02
7.575757503509521484e-01 -1.732520386576652527e-02
7.676767706871032715e-01 -1.803272590041160583e-02
7.777777910232543945e-01 -1.900903508067131042e-02
7.878788113594055176e-01 -2.007513679563999176e-02
7.979797720909118652e-01 -2.114109136164188385e-02
8.080807924270629883e-01 -2.227853797376155853e-02
8.181818127632141113e-01 -2.347246184945106506e-02
8.282828330993652344e-01 -2.528338134288787842e-02
8.383838534355163574e-01 -2.709444798529148102e-02
8.484848737716674805e-01 -2.883216552436351776e-02
8.585858345031738281e-01 -3.068237751722335815e-02
8.686868548393249512e-01 -3.254951536655426025e-02
8.787878751754760742e-01 -3.441664949059486389e-02
8.888888955116271973e-01 -3.628753125667572021e-02
8.989899158477783203e-01 -3.816012665629386902e-02
9.090909361839294434e-01 -4.003271088004112244e-02
9.191918969154357910e-01 -4.210025817155838013e-02
9.292929172515869141e-01 -4.440931975841522217e-02
9.393939375877380371e-01 -4.672095552086830139e-02
9.494949579238891602e-01 -4.903258755803108215e-02
9.595959782600402832e-01 -5.134421586990356445e-02
9.696969985961914062e-01 -5.365583300590515137e-02
9.797979593276977539e-01 -5.596744641661643982e-02
9.898989796638488770e-01 -5.827905237674713135e-02
1.000000000000000000e+00 -6.082642823457717896e-02


==> figsData/Pendulum/pendulum_upper_traj_quantile36.txt <==
0.000000000000000000e+00 2.358794212341308594e-03
1.010101009160280228e-02 -3.673434257507324219e-04
2.020202018320560455e-02 -9.254813194274902344e-04
3.030303120613098145e-02 -1.433610916137695312e-03
4.040404036641120911e-02 -1.852691173553466797e-03
5.050504952669143677e-02 -2.115815877914428711e-03
6.060606241226196289e-02 -2.300977706909179688e-03
7.070706784725189209e-02 -2.470433712005615234e-03
8.080808073282241821e-02 -2.588510513305664062e-03
9.090909361839294434e-02 -3.081858158111572266e-03
1.010100990533828735e-01 -3.683894872665405273e-03
1.111111119389533997e-01 -4.288166761398315430e-03
1.212121248245239258e-01 -4.991948604583740234e-03
1.313131302595138550e-01 -5.657941102981567383e-03
1.414141356945037842e-01 -6.204038858413696289e-03
1.515151560306549072e-01 -6.666541099548339844e-03
1.616161614656448364e-01 -7.129043340682983398e-03
1.717171669006347656e-01 -7.503926753997802734e-03
1.818181872367858887e-01 -7.850170135498046875e-03
1.919191926717758179e-01 -8.196204900741577148e-03
2.020201981067657471e-01 -8.542239665985107422e-03
2.121212184429168701e-01 -8.845329284667968750e-03
2.222222238779067993e-01 -9.214580059051513672e-03
2.323232293128967285e-01 -9.772777557373046875e-03
2.424242496490478516e-01 -1.027518510818481445e-02
2.525252401828765869e-01 -1.073050498962402344e-02
2.626262605190277100e-01 -1.103287935256958008e-02
2.727272808551788330e-01 -1.133525371551513672e-02
2.828282713890075684e-01 -1.171737909317016602e-02
2.929292917251586914e-01 -1.215040683746337891e-02
3.030303120613098145e-01 -1.257324218750000000e-02
3.131313025951385498e-01 -1.299571990966796875e-02
3.232323229312896729e-01 -1.335442066192626953e-02
3.333333432674407959e-01 -1.363569498062133789e-02
3.434343338012695312e-01 -1.405704021453857422e-02
3.535353541374206543e-01 -1.426780223846435547e-02
3.636363744735717773e-01 -1.438933610916137695e-02
3.737373650074005127e-01 -1.451081037521362305e-02
3.838383853435516357e-01 -1.463222503662109375e-02
3.939394056797027588e-01 -1.474523544311523438e-02
4.040403962135314941e-01 -1.483076810836791992e-02
4.141414165496826172e-01 -1.491630077362060547e-02
4.242424368858337402e-01 -1.505666971206665039e-02
4.343434274196624756e-01 -1.512545347213745117e-02
4.444444477558135986e-01 -1.516902446746826172e-02
4.545454680919647217e-01 -1.521265506744384766e-02
4.646464586257934570e-01 -1.524055004119873047e-02
4.747474789619445801e-01 -1.517558097839355469e-02
4.848484992980957031e-01 -1.511055231094360352e-02
4.949494898319244385e-01 -1.504552364349365234e-02
5.050504803657531738e-01 -1.498043537139892578e-02
5.151515007019042969e-01 -1.491534709930419922e-02
5.252525210380554199e-01 -1.485031843185424805e-02
5.353535413742065430e-01 -1.478528976440429688e-02
5.454545617103576660e-01 -1.459264755249023438e-02
5.555555820465087891e-01 -1.441621780395507812e-02
5.656565427780151367e-01 -1.435440778732299805e-02
5.757575631141662598e-01 -1.429259777069091797e-02
5.858585834503173828e-01 -1.423078775405883789e-02
5.959596037864685059e-01 -1.416897773742675781e-02
6.060606241226196289e-01 -1.410156488418579102e-02
6.161616444587707520e-01 -1.414561271667480469e-02
6.262626051902770996e-01 -1.444476842880249023e-02
6.363636255264282227e-01 -1.474404335021972656e-02
6.464646458625793457e-01 -1.503771543502807617e-02
6.565656661987304688e-01 -1.532685756683349609e-02
6.666666865348815918e-01 -1.561599969863891602e-02
6.767676472663879395e-01 -1.590514183044433594e-02
6.868686676025390625e-01 -1.619428396224975586e-02
6.969696879386901855e-01 -1.648336648941040039e-02
7.070707082748413086e-01 -1.677250862121582031e-02
7.171717286109924316e-01 -1.728945970535278320e-02
7.272727489471435547e-01 -1.801526546478271484e-02
7.373737096786499023e-01 -1.899707317352294922e-02
7.474747300148010254e-01 -2.001762390136718750e-02
7.575757503509521484e-01 -2.103823423385620117e-02
7.676767706871032715e-01 -2.205884456634521484e-02
7.777777910232543945e-01 -2.307939529418945312e-02
7.878788113594055176e-01 -2.417206764221191406e-02
7.979797720909118652e-01 -2.544724941253662109e-02
8.080807924270629883e-01 -2.672237157821655273e-02
8.181818127632141113e-01 -2.799755334854125977e-02
8.282828330993652344e-01 -2.927267551422119141e-02
8.383838534355163574e-01 -3.064203262329101562e-02
8.484848737716674805e-01 -3.226250410079956055e-02
8.585858345031738281e-01 -3.388297557830810547e-02
8.686868548393249512e-01 -3.550338745117187500e-02
8.787878751754760742e-01 -3.712391853332519531e-02
8.888888955116271973e-01 -3.874433040618896484e-02
8.989899158477783203e-01 -4.036486148834228516e-02
9.090909361839294434e-01 -4.204952716827392578e-02
9.191918969154357910e-01 -4.377794265747070312e-02
9.292929172515869141e-01 -4.551267623901367188e-02
9.393939375877380371e-01 -4.728192090988159180e-02
9.494949579238891602e-01 -4.905122518539428711e-02
9.595959782600402832e-01 -5.082046985626220703e-02
9.696969985961914062e-01 -5.258977413177490234e-02
9.797979593276977539e-01 -5.437314510345458984e-02
9.898989796638488770e-01 -5.657219886779785156e-02
1.000000000000000000e+00 -5.952757596969604492e-02


==> figsData/statsData/10000data.txt <==
9.172080282446113397e-01 7.611026897678238069e-03
9.175275455486856524e-01 1.050432990965160206e-02
9.178470628527598540e-01 1.432863640885277158e-02
9.181665801568341667e-01 1.931811175237464415e-02
9.184860974609083684e-01 2.574314524718643304e-02
9.188056147649826810e-01 3.390874594020677757e-02
9.191251320690568827e-01 4.415030660650568622e-02
9.194446493731311953e-01 5.682629389381724933e-02
9.197641666772053970e-01 7.230758523180466635e-02
9.200836839812797097e-01 9.096341611897933166e-02
9.204032012853539113e-01 1.131442189899992123e-01
9.207227185894282240e-01 1.391620096277942920e-01
9.210422358935024256e-01 1.692693793361906285e-01
9.213617531975767383e-01 2.036385400976723492e-01
9.216812705016509399e-01 2.423421972459801621e-01
9.220007878057252526e-01 2.853382389761139337e-01
9.223203051097994543e-01 3.324602880794814697e-01
9.226398224138737669e-01 3.834160246586708620e-01
9.229593397179479686e-01 4.377948446019669926e-01
9.232788570220222812e-01 4.950858771622379528e-01
9.235983743260964829e-01 5.547066824551046826e-01
9.239178916301707956e-01 6.160421468096474173e-01
9.242374089342449972e-01 6.784922693027994889e-01
9.245569262383193099e-01 7.415267727728801495e-01
9.248764435423935115e-01 8.047438584388492133e-01
9.251959608464678242e-01 8.679300183939552271e-01
9.255154781505420258e-01 9.311176595316879023e-01
9.258349954546163385e-01 9.946373758819375688e-01
9.261545127586905402e-01 1.059161998872543808e+00
9.264740300627648528e-01 1.125739993290611363e+00
9.267935473668390545e-01 1.195816271437939893e+00
9.271130646709133671e-01 1.271238990455881179e+00
9.274325819749875688e-01 1.354251316969904417e+00
9.277520992790618815e-01 1.447467459891093711e+00
9.280716165831360831e-01 1.553832497116224287e+00
9.283911338872103958e-01 1.676565705168880260e+00
9.287106511912845974e-01 1.819087322611953494e+00
9.290301684953589101e-01 1.984929031006673616e+00
9.293496857994331117e-01 2.177629004394882717e+00
9.296692031035074244e-01 2.400613210765409899e+00
9.299887204075816260e-01 2.657065747415831236e+00
9.303082377116559387e-01 2.949792297117422191e+00
9.306277550157301404e-01 3.281082185213485936e+00
9.309472723198044530e-01 3.652575834817567202e+00
9.312667896238786547e-01 4.065145469878742368e+00
9.315863069279529673e-01 4.518797520061275108e+00
9.319058242320271690e-01 5.012605185958152632e+00
9.322253415361014817e-01 5.544678933575968749e+00
9.325448588401756833e-01 6.112181280307214415e+00
9.328643761442499960e-01 6.711390162794311109e+00
9.331838934483241976e-01 7.337812559437838722e+00
9.335034107523985103e-01 7.986347046665859040e+00
9.338229280564727119e-01 8.651490797169731906e+00
9.341424453605470246e-01 9.327583386318922365e+00
9.344619626646212263e-01 1.000907685609701403e+01
9.347814799686955389e-01 1.069081897031128925e+01
9.351009972727697406e-01 1.136833463384635223e+01
9.354205145768440532e-01 1.203808917632254527e+01
9.357400318809182549e-01 1.269771673645129617e+01
9.360595491849925676e-01 1.334619743670876701e+01
9.363790664890667692e-01 1.398396850365177357e+01
9.366985837931410819e-01 1.461295703649552991e+01
9.370181010972152835e-01 1.523652577821329679e+01
9.373376184012895962e-01 1.585932794963350467e+01
9.376571357053637978e-01 1.648707281866752794e+01
9.379766530094381105e-01 1.712620992564753308e+01
9.382961703135123122e-01 1.778354637763353097e+01
9.386156876175866248e-01 1.846581785213140137e+01
9.389352049216608265e-01 1.917923932729129533e+01
9.392547222257351391e-01 1.992906547003087780e+01
9.395742395298094518e-01 2.071919249935082519e+01
9.398937568338836535e-01 2.155183275502894702e+01
9.402132741379579661e-01 2.242728989203114054e+01
9.405327914420321678e-01 2.334385659099790544e+01
9.408523087461064804e-01 2.429784821252062343e+01
9.411718260501806821e-01 2.528377550019714803e+01
9.414913433542549948e-01 2.629464807713766206e+01
9.418108606583291964e-01 2.732238908585227222e+01
9.421303779624035091e-01 2.835833097996900420e+01
9.424498952664777107e-01 2.939375424620272526e+01
9.427694125705520234e-01 3.042042562802190631e+01
9.430889298746262250e-01 3.143109089570192083e+01
9.434084471787005377e-01 3.241987968032414358e+01
9.437279644827747394e-01 3.338258629409506995e+01
9.440474817868490520e-01 3.431680033427056742e+01
9.443669990909232537e-01 3.522187339303970788e+01
9.446865163949975663e-01 3.609872227001976341e+01
9.450060336990717680e-01 3.694948343379239475e+01
9.453255510031460807e-01 3.777704678608327526e+01
9.456450683072202823e-01 3.858450781661942841e+01
9.459645856112945950e-01 3.937458497845187111e+01
9.462841029153687966e-01 4.014905285035772664e+01
9.466036202194431093e-01 4.090824104406863881e+01
9.469231375235173109e-01 4.165064391376674990e+01
9.472426548275916236e-01 4.237267736736801282e+01
9.475621721316658252e-01 4.306860722570183242e+01
9.478816894357401379e-01 4.373065963981689208e+01
9.482012067398143396e-01 4.434930922757619243e+01
9.485207240438886522e-01 4.491372605373023674e+01
9.488402413479628539e-01 4.541234953607979463e+01
9.491597586520371665e-01 4.583354686762756103e+01
9.494792759561113682e-01 4.616630644965453456e+01
9.497987932601856809e-01 4.640091371911977092e+01
9.501183105642598825e-01 4.652955790556136861e+01
9.504378278683341952e-01 4.654682361664349344e+01
9.507573451724083968e-01 4.645003033859995867e+01
9.510768624764827095e-01 4.623939523549782393e+01
9.513963797805569111e-01 4.591800904173608444e+01
9.517158970846312238e-01 4.549163014798472915e+01
9.520354143887054255e-01 4.496831683712590433e+01
9.523549316927797381e-01 4.435793067830196890e+01
9.526744489968539398e-01 4.367155410038254360e+01
9.529939663009282524e-01 4.292087116434069571e+01
9.533134836050024541e-01 4.211756193823193684e+01
9.536330009090767668e-01 4.127275751518692459e+01
9.539525182131509684e-01 4.039659497451496151e+01
9.542720355172252811e-01 3.949790032022296060e+01
9.545915528212994827e-01 3.858401388622719708e+01
9.549110701253737954e-01 3.766075837072147436e+01
9.552305874294479970e-01 3.673253611965951393e+01
9.555501047335223097e-01 3.580253095858572721e+01
9.558696220375965114e-01 3.487298190044515422e+01
9.561891393416708240e-01 3.394549211262625477e+01
9.565086566457450257e-01 3.302133676514944227e+01
9.568281739498193383e-01 3.210173743979579086e+01
9.571476912538935400e-01 3.118807785211895833e+01
9.574672085579678527e-01 3.028204461724764229e+01
9.577867258620420543e-01 2.938568644178637612e+01
9.581062431661163670e-01 2.850139426790026320e+01
9.584257604701905686e-01 2.763181256440749678e+01
9.587452777742648813e-01 2.677969750830379070e+01
9.590647950783390829e-01 2.594774095395496261e+01
9.593843123824133956e-01 2.513837992522921638e+01
9.597038296864877083e-01 2.435361024977023447e+01
9.600233469905619099e-01 2.359482042130660773e+01
9.603428642946361116e-01 2.286265841843125202e+01
9.606623815987104242e-01 2.215694056740933249e+01
9.609818989027847369e-01 2.147660802268763547e+01
9.613014162068589386e-01 2.081973329388539540e+01
9.616209335109331402e-01 2.018357654981072713e+01
9.619404508150074529e-01 1.956468912980633590e+01
9.622599681190817655e-01 1.895905967465538211e+01
9.625794854231559672e-01 1.836229643395920164e+01
9.628990027272302799e-01 1.776983754458469633e+01
9.632185200313044815e-01 1.717717941723187991e+01
9.635380373353787942e-01 1.658011191429090303e+01
9.638575546394529958e-01 1.597494791864781227e+01
9.641770719435273085e-01 1.535873437703615352e+01
9.644965892476015101e-01 1.472943213482598956e+01
9.648161065516758228e-01 1.408605298512141069e+01
9.651356238557500244e-01 1.342874436687759676e+01
9.654551411598243371e-01 1.275881499233281602e+01
9.657746584638985388e-01 1.207869818986916144e+01
9.660941757679728514e-01 1.139185365914720371e+01
9.664136930720470531e-01 1.070261234497729497e+01
9.667332103761213657e-01 1.001597292348234980e+01
9.670527276801955674e-01 9.337361656342057614e+00
9.673722449842698801e-01 8.672369850866827434e+00
9.676917622883440817e-01 8.026484676756048486e+00
9.680112795924183944e-01 7.404829523398442248e+00
9.683307968964925960e-01 6.811929403956820117e+00
9.686503142005669087e-01 6.251515171960231321e+00
9.689698315046411103e-01 5.726377633039803072e+00
9.692893488087154230e-01 5.238279193514000731e+00
9.696088661127896247e-01 4.787926728172181789e+00
9.699283834168639373e-01 4.375005153157934146e+00
9.702479007209381390e-01 3.998267063705221336e+00
9.705674180250124516e-01 3.655670053592555924e+00
9.708869353290866533e-01 3.344550267869690785e+00
9.712064526331609660e-01 3.061818601366134818e+00
9.715259699372351676e-01 2.804164919507396103e+00
9.718454872413094803e-01 2.568255827501487953e+00
9.721650045453836819e-01 2.350912823267029328e+00
9.724845218494579946e-01 2.149260001907237427e+00
9.728040391535321962e-01 1.960833598460979044e+00
9.731235564576065089e-01 1.783649248219209671e+00
9.734430737616807106e-01 1.616226555430543499e+00
9.737625910657550232e-01 1.457574035647190458e+00
9.740821083698292249e-01 1.307140417700325852e+00
9.744016256739035375e-01 1.164740416558344371e+00
9.747211429779777392e-01 1.030464276067347695e+00
9.750406602820520519e-01 9.045805994693777441e-01
9.753601775861262535e-01 7.874413112024433170e-01
9.756796948902005662e-01 6.793961907518627497e-01
9.759992121942747678e-01 5.807225149520762741e-01
9.763187294983490805e-01 4.915731943303737750e-01
9.766382468024232821e-01 4.119446420532595909e-01
9.769577641064975948e-01 3.416636868316101916e-01
9.772772814105717964e-01 2.803912945619366215e-01
9.775967987146461091e-01 2.276397918781949969e-01
9.779163160187203108e-01 1.827997150836671858e-01
9.782358333227946234e-01 1.451723074088574761e-01
9.785553506268688251e-01 1.140039780500569505e-01
9.788748679309431378e-01 8.851961189367213434e-02
9.791943852350173394e-01 6.795236307852736690e-02
9.795139025390916521e-01 5.156836807150364660e-02
9.798334198431658537e-01 3.868558165269563032e-02
9.801529371472401664e-01 2.868660358450045647e-02
9.804724544513143680e-01 2.102588323402493353e-02
9.807919717553886807e-01 1.523204797797876597e-02


==> figsData/statsData/1000data.txt <==
9.198881090237287506e-01 8.231165181076706069e-03
9.201806908425858023e-01 1.133042889718634608e-02
9.204732726614427429e-01 1.541743073763822934e-02
9.207658544802997946e-01 2.073819366621132074e-02
9.210584362991567353e-01 2.757644456535526811e-02
9.213510181180137870e-01 3.625202304902606920e-02
9.216435999368707277e-01 4.711668462164986249e-02
9.219361817557277794e-01 6.054691135375479122e-02
9.222287635745847201e-01 7.693353405429627367e-02
9.225213453934417718e-01 9.666824651611179153e-02
9.228139272122987125e-01 1.201274473497212503e-01
9.231065090311557642e-01 1.476542575043661987e-01
9.233990908500127048e-01 1.795399967865990987e-01
9.236916726688697565e-01 2.160068120629881072e-01
9.239842544877266972e-01 2.571934746923852377e-01
9.242768363065837489e-01 3.031465418684411439e-01
9.245694181254406896e-01 3.538190460834882978e-01
9.248619999442977413e-01 4.090785915975139742e-01
9.251545817631546820e-01 4.687261715016196040e-01
9.254471635820117337e-01 5.325261791280191392e-01
9.257397454008686744e-01 6.002470146925495964e-01
9.260323272197257261e-01 6.717104612849296164e-01
9.263249090385826667e-01 7.468467367182285432e-01
9.266174908574397184e-01 8.257509573966504979e-01
9.269100726762966591e-01 9.087358265183662631e-01
9.272026544951537108e-01 9.963748247624575338e-01
9.274952363140106515e-01 1.089530155465156191e+00
9.277878181328677032e-01 1.189360254030705999e+00
9.280803999517246439e-01 1.297302832213240276e+00
9.283729817705816956e-01 1.415031146288336483e+00
9.286655635894386362e-01 1.544383342377620094e+00
9.289581454082956880e-01 1.687267171532684795e+00
9.292507272271526286e-01 1.845544865984180438e+00
9.295433090460096803e-01 2.020905285988029654e+00
9.298358908648666210e-01 2.214732343185105368e+00
9.301284726837236727e-01 2.427979965358683323e+00
9.304210545025806134e-01 2.661064321267549104e+00
9.307136363214376651e-01 2.913783573112437963e+00
9.310062181402946058e-01 3.185274049335822255e+00
9.312987999591516575e-01 3.474009499596191208e+00
9.315913817780085981e-01 3.777847158078420087e+00
9.318839635968656498e-01 4.094120924388729321e+00
9.321765454157227015e-01 4.419778350414556911e+00
9.324691272345796422e-01 4.751554603315054415e+00
9.327617090534366939e-01 5.086173467053319186e+00
9.330542908722936346e-01 5.420563027365609798e+00
9.333468726911506863e-01 5.752072182166699577e+00
9.336394545100076270e-01 6.078673677092732319e+00
9.339320363288646787e-01 6.399140036174117974e+00
9.342246181477216194e-01 6.713180491675175610e+00
9.345171999665786711e-01 7.021529668737827912e+00
9.348097817854356117e-01 7.325982119454190311e+00
9.351023636042926634e-01 7.629370535476788895e+00
9.353949454231496041e-01 7.935489273471300287e+00
9.356875272420066558e-01 8.248968378279393221e+00
9.359801090608635965e-01 8.575106290992589919e+00
9.362726908797206482e-01 8.919671650232201543e+00
9.365652726985775889e-01 9.288685884534004344e+00
9.368578545174346406e-01 9.688198597691975777e+00
9.371504363362915813e-01 1.012406711207972876e+01
9.374430181551486330e-01 1.060175009396748713e+01
9.377355999740055736e-01 1.112612315075873504e+01
9.380281817928626253e-01 1.170132192390748926e+01
9.383207636117195660e-01 1.233061578351851750e+01
9.386133454305766177e-01 1.301631302939107471e+01
9.389059272494335584e-01 1.375969674284652200e+01
9.391985090682906101e-01 1.456098926852549624e+01
9.394910908871475508e-01 1.541934280105670751e+01
9.397836727060046025e-01 1.633285367648903019e+01
9.400762545248615432e-01 1.729859859700949087e+01
9.403688363437185949e-01 1.831269194544728407e+01
9.406614181625755355e-01 1.937036431677510606e+01
9.409539999814325872e-01 2.046606313319140114e+01
9.412465818002895279e-01 2.159357646528657426e+01
9.415391636191465796e-01 2.274618076333255701e+01
9.418317454380035203e-01 2.391681201389757305e+01
9.421243272568605720e-01 2.509825790011860747e+01
9.424169090757175127e-01 2.628336600875467255e+01
9.427094908945745644e-01 2.746526026324741565e+01
9.430020727134316161e-01 2.863755493421262699e+01
9.432946545322885568e-01 2.979455320816210318e+01
9.435872363511456085e-01 3.093141580774187105e+01
9.438798181700025491e-01 3.204428492795827310e+01
9.441723999888596008e-01 3.313035005205468053e+01
9.444649818077165415e-01 3.418784515374991884e+01
9.447575636265735932e-01 3.521597130875371562e+01
9.450501454454305339e-01 3.621474455577185836e+01
9.453427272642875856e-01 3.718477550194133130e+01
9.456353090831445263e-01 3.812699403629301287e+01
9.459278909020015780e-01 3.904233887097133504e+01
9.462204727208585187e-01 3.993143671797479755e+01
9.465130545397155704e-01 4.079429903230739995e+01
9.468056363585725110e-01 4.163006486246438698e+01
9.470982181774295627e-01 4.243681612959107952e+01
9.473907999962865034e-01 4.321148658601033787e+01
9.476833818151435551e-01 4.394987808933480977e+01
9.479759636340004958e-01 4.464678830113673058e+01
9.482685454528575475e-01 4.529624338663309402e+01
9.485611272717144882e-01 4.589181884956347091e+01
9.488537090905715399e-01 4.642702244596977579e+01
9.491462909094284806e-01 4.689570626806402487e+01
9.494388727282855323e-01 4.729247144262725300e+01
9.497314545471424729e-01 4.761302897322075722e+01
9.500240363659995246e-01 4.785448417076206340e+01
9.503166181848564653e-01 4.801551950311591810e+01
9.506092000037135170e-01 4.809646076366738043e+01
9.509017818225704577e-01 4.809922308555297121e+01
9.511943636414275094e-01 4.802714518789929343e+01
9.514869454602844501e-01 4.788473097891263563e+01
9.517795272791415018e-01 4.767732604928458784e+01
9.520721090979984425e-01 4.741076175977073603e+01
9.523646909168554942e-01 4.709100106369994876e+01
9.526572727357124348e-01 4.672381788063481167e+01
9.529498545545694865e-01 4.631453618030337793e+01
9.532424363734264272e-01 4.586784676001835237e+01
9.535350181922834789e-01 4.538771008213635128e+01
9.538276000111405306e-01 4.487734367342770270e+01
9.541201818299974713e-01 4.433928362662494038e+01
9.544127636488544120e-01 4.377550265492720172e+01
9.547053454677114637e-01 4.318756261283614606e+01
9.549979272865685154e-01 4.257677774092596223e+01
9.552905091054254560e-01 4.194436608496535257e+01
9.555830909242825077e-01 4.129157021998760513e+01
9.558756727431394484e-01 4.061973395908554352e+01
9.561682545619965001e-01 3.993032836495041238e+01
9.564608363808534408e-01 3.922492727257019851e+01
9.567534181997104925e-01 3.850513888084745417e+01
9.570460000185674332e-01 3.777250511459244819e+01
9.573385818374244849e-01 3.702838392174083282e+01
9.576311636562814256e-01 3.627383120308187614e+01
9.579237454751384773e-01 3.550949865209506129e+01
9.582163272939954179e-01 3.473556160004697801e+01
9.585089091128524696e-01 3.395168737571840722e+01
9.588014909317094103e-01 3.315705017626243745e+01
9.590940727505664620e-01 3.235039353749003510e+01
9.593866545694234027e-01 3.153013671527182993e+01
9.596792363882804544e-01 3.069451711229790902e+01
9.599718182071373951e-01 2.984175767161972104e+01
9.602644000259944468e-01 2.897024614575232704e+01
9.605569818448513875e-01 2.807871243205751099e+01
9.608495636637084392e-01 2.716639070005959411e+01
9.611421454825653798e-01 2.623315466588537248e+01
9.614347273014224315e-01 2.527961684770490791e+01
9.617273091202793722e-01 2.430718566696394589e+01
9.620198909391364239e-01 2.331807753162181740e+01
9.623124727579933646e-01 2.231528425625743139e+01
9.626050545768504163e-01 2.130249909105593531e+01
9.628976363957073570e-01 2.028400706057082914e+01
9.631902182145644087e-01 1.926454713576539746e+01
9.634828000334213494e-01 1.824915492903137348e+01
9.637753818522784011e-01 1.724299511973984522e+01
9.640679636711353417e-01 1.625119274136460135e+01
9.643605454899923934e-01 1.527867187440226715e+01
9.646531273088493341e-01 1.433000929260409961e+01
9.649457091277063858e-01 1.340930930806225874e+01
9.652382909465633265e-01 1.252010455415848611e+01
9.655308727654203782e-01 1.166528582634657774e+01
9.658234545842774299e-01 1.084706245114898060e+01
9.661160364031343706e-01 1.006695304600788177e+01
9.664086182219913113e-01 9.325805031161159775e+00
9.667012000408483630e-01 8.623839917316976411e+00
9.669937818597054147e-01 7.960720271223231670e+00
9.672863636785623553e-01 7.335633399851816172e+00
9.675789454974194070e-01 6.747386228264642405e+00
9.678715273162763477e-01 6.194505599579382071e+00
9.681641091351333994e-01 5.675338305860396559e+00
9.684566909539903401e-01 5.188145556510060707e+00
9.687492727728473918e-01 4.731187277063360952e+00
9.690418545917043325e-01 4.302792558783169241e+00
9.693344364105613842e-01 3.901413684330135467e+00
9.696270182294183249e-01 3.525662360953709218e+00
9.699196000482753766e-01 3.174328017149818493e+00
9.702121818671323172e-01 2.846379178185025172e+00
9.705047636859893689e-01 2.540949952910125820e+00
9.707973455048463096e-01 2.257314473968914381e+00
9.710899273237033613e-01 1.994852688243062611e+00
9.713825091425603020e-01 1.753011167842297713e+00
9.716750909614173537e-01 1.531262600629768933e+00
9.719676727802742944e-01 1.329067342363212223e+00
9.722602545991313461e-01 1.145839909558697745e+00
9.725528364179882868e-01 9.809226189262842954e-01
9.728454182368453385e-01 8.335678021750321243e-01
9.731380000557022791e-01 7.029292149321959560e-01
9.734305818745593308e-01 5.880624839403739701e-01
9.737231636934162715e-01 4.879337575904152957e-01
9.740157455122733232e-01 4.014351877233975352e-01
9.743083273311302639e-01 3.274055051102192082e-01
9.746009091499873156e-01 2.646537683779477401e-01
9.748934909688442563e-01 2.119843599299530146e-01
9.751860727877013080e-01 1.682214507764231703e-01
9.754786546065582487e-01 1.322314258185605107e-01
9.757712364254153004e-01 1.029421118198741575e-01
9.760638182442722410e-01 7.935803995097112651e-02
9.763564000631292927e-01 6.057136386973580727e-02
9.766489818819862334e-01 4.576840950217812148e-02
9.769415637008432851e-01 3.423212935677369395e-02
9.772341455197002258e-01 2.534095743456303909e-02
9.775267273385572775e-01 1.856470525530388993e-02
9.778193091574143292e-01 1.345820825204351902e-02
9.781118909762712699e-01 9.653434289882380920e-03


==> figsData/statsData/5000data.txt <==
9.140231616952030347e-01 1.342653289064606008e-02
9.143947882108290903e-01 1.867865706899091149e-02
9.147664147264552570e-01 2.566750631922386922e-02
9.151380412420813126e-01 3.484103951571255325e-02
9.155096677577074793e-01 4.671790351599434260e-02
9.158812942733335349e-01 6.188401943208085565e-02
9.162529207889595906e-01 8.098375516749015124e-02
9.166245473045857572e-01 1.047048055083335677e-01
9.169961738202118129e-01 1.337562783713056036e-01
9.173678003358379796e-01 1.688400419391320739e-01
9.177394268514640352e-01 2.106161050848955607e-01
9.181110533670900908e-01 2.596636368203176781e-01
9.184826798827162575e-01 3.164401036824744384e-01
9.188543063983423131e-01 3.812418146533558261e-01
9.192259329139684798e-01 4.541697913257419783e-01
9.195975594295945355e-01 5.351052029167860935e-01
9.199691859452205911e-01 6.236985122681050209e-01
9.203408124608467578e-01 7.193758955205845629e-01
9.207124389764728134e-01 8.213654030738876122e-01
9.210840654920989801e-01 9.287437676590343250e-01
9.214556920077250357e-01 1.040502853522448090e+00
9.218273185233510914e-01 1.155632661715020104e+00
9.221989450389772580e-01 1.273215792221696452e+00
9.225705715546033137e-01 1.392526567698253004e+00
9.229421980702294803e-01 1.513126886490243184e+00
9.233138245858555360e-01 1.634950485563371636e+00
9.236854511014815916e-01 1.758367766159051993e+00
9.240570776171077583e-01 1.884224671054503863e+00
9.244287041327338139e-01 2.013851194309479453e+00
9.248003306483599806e-01 2.149037740714986988e+00
9.251719571639860362e-01 2.291980442913112537e+00
9.255435836796120919e-01 2.445199359472749023e+00
9.259152101952382585e-01 2.611435892629818678e+00
9.262868367108643142e-01 2.793537506032692352e+00
9.266584632264904808e-01 2.994338704655797212e+00
9.270300897421165365e-01 3.216547186613564868e+00
9.274017162577425921e-01 3.462643133240505655e+00
9.277733427733687588e-01 3.734797919086362938e+00
9.281449692889948144e-01 4.034816326563479549e+00
9.285165958046209811e-01 4.364103913135657820e+00
9.288882223202470367e-01 4.723658777916350360e+00
9.292598488358730924e-01 5.114084852796407787e+00
9.296314753514992590e-01 5.535622185267667916e+00
9.300031018671253147e-01 5.988188597825461201e+00
9.303747283827514813e-01 6.471426640753120019e+00
9.307463548983775370e-01 6.984749877187814704e+00
9.311179814140035926e-01 7.527383182715547960e+00
9.314896079296297593e-01 8.098392812198918378e+00
9.318612344452558149e-01 8.696703381553792411e+00
9.322328609608819816e-01 9.321100530799640183e+00
9.326044874765080372e-01 9.970219779679329264e+00
9.329761139921342039e-01 1.064252385991594352e+01
9.333477405077602596e-01 1.133627249968524708e+01
9.337193670233863152e-01 1.204949011828899863e+01
9.340909935390124819e-01 1.277993801269676233e+01
9.344626200546385375e-01 1.352509821774784626e+01
9.348342465702645931e-01 1.428217613649811568e+01
9.352058730858907598e-01 1.504812813558626416e+01
9.355774996015168155e-01 1.581971851760868830e+01
9.359491261171429821e-01 1.659360765294869822e+01
9.363207526327690378e-01 1.736646973685017414e+01
9.366923791483952044e-01 1.813513492621221346e+01
9.370640056640212601e-01 1.889674691486184699e+01
9.374356321796473157e-01 1.964892381311275926e+01
9.378072586952734824e-01 2.038990800753540000e+01
9.381788852108995380e-01 2.111868992421536362e+01
9.385505117265257047e-01 2.183509158949422968e+01
9.389221382421517603e-01 2.253979864488631080e+01
9.392937647577778160e-01 2.323433383681757647e+01
9.396653912734039826e-01 2.392097051470997826e+01
9.400370177890300383e-01 2.460259066275095563e+01
9.404086443046562049e-01 2.528249766082949535e+01
9.407802708202822606e-01 2.596419850775884797e+01
9.411518973359083162e-01 2.665117295795394980e+01
9.415235238515344829e-01 2.734664748303640280e+01
9.418951503671605385e-01 2.805339007475970803e+01
9.422667768827867052e-01 2.877353793650279457e+01
9.426384033984127608e-01 2.950846470152890788e+01
9.430100299140388165e-01 3.025868786345602146e+01
9.433816564296649831e-01 3.102381162294603811e+01
9.437532829452910388e-01 3.180249630622506984e+01
9.441249094609172055e-01 3.259244363211320916e+01
9.444965359765432611e-01 3.339038776636331107e+01
9.448681624921693167e-01 3.419208523075759132e+01
9.452397890077954834e-01 3.499230180335364793e+01
9.456114155234215390e-01 3.578480065136995592e+01
9.459830420390477057e-01 3.656234193936505505e+01
9.463546685546737613e-01 3.731670886429132139e+01
9.467262950702998170e-01 3.803877745069395644e+01
9.470979215859259837e-01 3.871864679305995338e+01
9.474695481015520393e-01 3.934584252184232867e+01
9.478411746171782060e-01 3.990959937960960957e+01
9.482128011328042616e-01 4.039921970307410248e+01
9.485844276484303172e-01 4.080449448326129414e+01
9.489560541640564839e-01 4.111616390827585832e+01
9.493276806796825396e-01 4.132638628671674752e+01
9.496993071953087062e-01 4.142917921958709826e+01
9.500709337109347619e-01 4.142079567833656029e+01
9.504425602265608175e-01 4.130000060330380052e+01
9.508141867421869842e-01 4.106822055681303141e+01
9.511858132578130398e-01 4.072954912080965073e+01
9.515574397734392065e-01 4.029060296872604852e+01
9.519290662890652621e-01 3.976023644926827671e+01
9.523006928046913178e-01 3.914913460943543555e+01
9.526723193203174844e-01 3.846931449834583816e+01
9.530439458359435401e-01 3.773357128224483859e+01
9.534155723515697067e-01 3.695490855095562210e+01
9.537871988671957624e-01 3.614599109456852943e+01
9.541588253828218180e-01 3.531865375673845620e+01
9.545304518984479847e-01 3.448349252352515038e+01
9.549020784140740403e-01 3.364955486349585811e+01
9.552737049297002070e-01 3.282413669267416623e+01
9.556453314453262626e-01 3.201268433942906455e+01
9.560169579609523183e-01 3.121879246497821825e+01
9.563885844765784849e-01 3.044428367283498460e+01
9.567602109922045406e-01 2.968935276100034670e+01
9.571318375078307072e-01 2.895275811403772437e+01
9.575034640234567629e-01 2.823204417333577254e+01
9.578750905390828185e-01 2.752378163456813809e+01
9.582467170547089852e-01 2.682381529159980715e+01
9.586183435703350408e-01 2.612751260502987805e+01
9.589899700859612075e-01 2.543000858957695343e+01
9.593615966015872631e-01 2.472644416099098663e+01
9.597332231172133188e-01 2.401219556342083905e+01
9.601048496328394855e-01 2.328309203099242808e+01
9.604764761484655411e-01 2.253561771019440130e+01
9.608481026640917078e-01 2.176709247204028586e+01
9.612197291797177634e-01 2.097582499218466268e+01
9.615913556953438190e-01 2.016123074928643888e+01
9.619629822109699857e-01 1.932390766660356007e+01
9.623346087265960414e-01 1.846566314637788508e+01
9.627062352422222080e-01 1.758948822155739222e+01
9.630778617578482637e-01 1.669947733388992717e+01
9.634494882734743193e-01 1.580069558153265064e+01
9.638211147891004860e-01 1.489899882003809140e+01
9.641927413047265416e-01 1.400081536554970363e+01
9.645643678203527083e-01 1.311290086503563757e+01
9.649359943359787639e-01 1.224207984787300241e+01
9.653076208516048196e-01 1.139498833508138276e+01
9.656792473672309862e-01 1.057783156176830275e+01
9.660508738828570419e-01 9.796169408531342881e+00
9.664225003984832085e-01 9.054739715954543300e+00
9.667941269141092642e-01 8.357326559020879841e+00
9.671657534297353198e-01 7.706677139047897640e+00
9.675373799453614865e-01 7.104467579772621555e+00
9.679090064609875421e-01 6.551314924006988782e+00
9.682806329766137088e-01 6.046830266548816724e+00
9.686522594922397644e-01 5.589706361819334113e+00
9.690238860078659311e-01 5.177832220890184800e+00
9.693955125234919867e-01 4.808427061519592982e+00
9.697671390391180424e-01 4.478186318152130418e+00
9.701387655547442090e-01 4.183433046032352998e+00
9.705103920703702647e-01 3.920268769558949096e+00
9.708820185859963203e-01 3.684718490314147221e+00
9.712536451016224870e-01 3.472865124685445615e+00
9.716252716172485426e-01 3.280969107113205219e+00
9.719968981328747093e-01 3.105569360341590812e+00
9.723685246485007649e-01 2.943562418501220357e+00
9.727401511641269316e-01 2.792257304049396982e+00
9.731117776797529872e-01 2.649404870962761560e+00
9.734834041953790429e-01 2.513201726393805124e+00
9.738550307110052096e-01 2.382270441127657623e+00
9.742266572266312652e-01 2.255619393222180857e+00
9.745982837422573208e-01 2.132587052250939585e+00
9.749699102578834875e-01 2.012776591047069630e+00
9.753415367735095431e-01 1.895987231655725358e+00
9.757131632891357098e-01 1.782148588880349882e+00
9.760847898047617655e-01 1.671263460580661775e+00
9.764564163203879321e-01 1.563363121967032532e+00
9.768280428360139878e-01 1.458477392525600713e+00
9.771996693516400434e-01 1.356619798620262163e+00
9.775712958672662101e-01 1.257786311791177392e+00
9.779429223828922657e-01 1.161964640083977818e+00
9.783145488985183214e-01 1.069150066930468101e+00
9.786861754141444880e-01 9.793634650577783818e-01
9.790578019297705437e-01 8.926673635962510955e-01
9.794294284453967103e-01 8.091767285601425552e-01
9.798010549610227660e-01 7.290622747705967077e-01
9.801726814766489326e-01 6.525454655848760277e-01
9.805443079922749883e-01 5.798856727820305146e-01
9.809159345079010439e-01 5.113610836198453358e-01
9.812875610235272106e-01 4.472457242809391720e-01
9.816591875391532662e-01 3.877853494625792541e-01
9.820308140547793219e-01 3.331749223714933206e-01
9.824024405704054885e-01 2.835400308784459811e-01
9.827740670860315442e-01 2.389239491677098981e-01
9.831456936016577108e-01 1.992812774716953839e-01
9.835173201172837665e-01 1.644782952718914504e-01
9.838889466329099331e-01 1.342994503209219426e-01
9.842605731485359888e-01 1.084588539989890105e-01
9.846321996641620444e-01 8.661530594775401770e-02
9.850038261797882111e-01 6.838923665379868788e-02
9.853754526954142667e-01 5.338001553255813242e-02
9.857470792110403224e-01 4.118228298876559085e-02
9.861187057266664890e-01 3.140027551374982573e-02
9.864903322422925447e-01 2.365946876764168580e-02
9.868619587579187113e-01 1.761521611630488190e-02
9.872335852735447670e-01 1.295837143535044991e-02
9.876052117891709337e-01 9.418130686287605122e-03
9.879768383047969893e-01 6.762495733820269618e-03


==> figsData/statsData/500data.txt <==
9.290689216619448798e-01 2.069243426532569805e-02
9.293295355145886338e-01 2.906311432263853495e-02
9.295901493672323879e-01 4.033456149902308469e-02
9.298507632198761419e-01 5.531577257687642774e-02
9.301113770725200069e-01 7.497073426012766661e-02
9.303719909251637610e-01 1.004253716503119703e-01
9.306326047778075150e-01 1.329673763381141183e-01
9.308932186304512690e-01 1.740368972323604602e-01
9.311538324830950231e-01 2.252063083694715306e-01
9.314144463357387771e-01 2.881477406264113528e-01
9.316750601883825311e-01 3.645877865500411485e-01
9.319356740410263962e-01 4.562497375844796199e-01
9.321962878936701502e-01 5.647848353902840124e-01
9.324569017463139042e-01 6.916952254455395188e-01
9.327175155989576583e-01 8.382524767104875263e-01
9.329781294516014123e-01 1.005416545483656554e+00
9.332387433042451663e-01 1.193760784603425940e+00
9.334993571568889204e-01 1.403408918883202849e+00
9.337599710095327854e-01 1.633989747558226124e+00
9.340205848621765394e-01 1.884614667197092475e+00
9.342811987148202935e-01 2.153881963346850892e+00
9.345418125674640475e-01 2.439910281599549702e+00
9.348024264201078015e-01 2.740401891334926177e+00
9.350630402727515555e-01 3.052734461024977808e+00
9.353236541253953096e-01 3.374078244479622235e+00
9.355842679780391746e-01 3.701533990342553260e+00
9.358448818306829287e-01 4.032285655279409298e+00
9.361054956833266827e-01 4.363761197794231883e+00
9.363661095359704367e-01 4.693794371591408776e+00
9.366267233886141907e-01 5.020780488623191928e+00
9.368873372412579448e-01 5.343819503867859311e+00
9.371479510939018098e-01 5.662840382883551626e+00
9.374085649465455639e-01 5.978701440921406096e+00
9.376691787991893179e-01 6.293262095487182961e+00
9.379297926518330719e-01 6.609422190429611987e+00
9.381904065044768259e-01 6.931125707576281769e+00
9.384510203571205800e-01 7.263326303590644351e+00
9.387116342097643340e-01 7.611912754969203831e+00
9.389722480624081991e-01 7.983593148492711400e+00
9.392328619150519531e-01 8.385737611875239139e+00
9.394934757676957071e-01 8.826180622194778280e+00
9.397540896203394611e-01 9.312985508939592094e+00
9.400147034729832152e-01 9.854175687187501254e+00
9.402753173256269692e-01 1.045743935843100481e+01
9.405359311782707232e-01 1.112981678322088186e+01
9.407965450309145883e-01 1.187738158514832243e+01
9.410571588835583423e-01 1.270492967002504869e+01
9.413177727362020963e-01 1.361569099482009371e+01
9.415783865888458504e-01 1.461108035728343779e+01
9.418390004414896044e-01 1.569050338690349200e+01
9.420996142941333584e-01 1.685123284075795880e+01
9.423602281467771125e-01 1.808836805556037319e+01
9.426208419994209775e-01 1.939488697613802515e+01
9.428814558520647315e-01 2.076179565908955382e+01
9.431420697047084856e-01 2.217837472062402426e+01
9.434026835573522396e-01 2.363251613366998072e+01
9.436632974099959936e-01 2.511113744246301493e+01
9.439239112626397477e-01 2.660065429243878299e+01
9.441845251152835017e-01 2.808748667226869955e+01
9.444451389679273667e-01 2.955856997494621297e+01
9.447057528205711208e-01 3.100183944767654154e+01
9.449663666732148748e-01 3.240665630376822293e+01
9.452269805258586288e-01 3.376414607918410837e+01
9.454875943785023829e-01 3.506742489954093145e+01
9.457482082311461369e-01 3.631169707792644630e+01
9.460088220837898909e-01 3.749421746665189659e+01
9.462694359364337560e-01 3.861412347619592111e+01
9.465300497890775100e-01 3.967215358789082558e+01
9.467906636417212640e-01 4.067028024519017038e+01
9.470512774943650181e-01 4.161129386191172586e+01
9.473118913470087721e-01 4.249838009349114998e+01
9.475725051996525261e-01 4.333473353922693150e+01
9.478331190522962801e-01 4.412324721523896898e+01
9.480937329049401452e-01 4.486630859211788191e+01
9.483543467575838992e-01 4.556572050025514642e+01
9.486149606102276532e-01 4.622275012787527260e+01
9.488755744628714073e-01 4.683829346592725074e+01
9.491361883155151613e-01 4.741312789009850803e+01
9.493968021681589153e-01 4.794821404108446217e+01
9.496574160208026694e-01 4.844500134268512426e+01
9.499180298734465344e-01 4.890569035953137700e+01
9.501786437260902884e-01 4.933340996282643687e+01
9.504392575787340425e-01 4.973227736080615102e+01
9.506998714313777965e-01 5.010732314943837906e+01
9.509604852840215505e-01 5.046427979527848606e+01
9.512210991366653046e-01 5.080924825192111172e+01
9.514817129893091696e-01 5.114827164821186756e+01
9.517423268419529236e-01 5.148685542287532257e+01
9.520029406945966777e-01 5.182947874963153367e+01
9.522635545472404317e-01 5.217914215941094369e+01
9.525241683998841857e-01 5.253699123996285181e+01
9.527847822525279398e-01 5.290204716733919099e+01
9.530453961051716938e-01 5.327106307505308536e+01
9.533060099578155588e-01 5.363851261035890161e+01
9.535666238104593129e-01 5.399670514754128448e+01
9.538272376631030669e-01 5.433601243234971889e+01
9.540878515157468209e-01 5.464518486339854775e+01
9.543484653683905750e-01 5.491173255588024915e+01
9.546090792210343290e-01 5.512234659311236129e+01
9.548696930736780830e-01 5.526333878281640466e+01
9.551303069263219481e-01 5.532108280005910217e+01
9.553909207789657021e-01 5.528244468566503400e+01
9.556515346316094561e-01 5.513519521118607258e+01
9.559121484842532102e-01 5.486839979152986757e+01
9.561727623368969642e-01 5.447278295706566809e+01
9.564333761895407182e-01 5.394106383628803769e+01
9.566939900421844722e-01 5.326825699314918694e+01
9.569546038948283373e-01 5.245192997022909509e+01
9.572152177474720913e-01 5.149240585448623619e+01
9.574758316001158454e-01 5.039289697898166764e+01
9.577364454527595994e-01 4.915955524703876733e+01
9.579970593054033534e-01 4.780142600292068522e+01
9.582576731580471074e-01 4.633029602237758127e+01
9.585182870106908615e-01 4.476043183731403019e+01
9.587789008633347265e-01 4.310821168880452348e+01
9.590395147159784806e-01 4.139166212490256669e+01
9.593001285686222346e-01 3.962991770766900856e+01
9.595607424212659886e-01 3.784262857257307644e+01
9.598213562739097426e-01 3.604934495098637370e+01
9.600819701265534967e-01 3.426890973724233191e+01
9.603425839791972507e-01 3.251888958342085090e+01
9.606031978318411158e-01 3.081507198558188776e+01
9.608638116844848698e-01 2.917105080957977137e+01
9.611244255371286238e-01 2.759791631477309082e+01
9.613850393897723778e-01 2.610405868666935092e+01
9.616456532424161319e-01 2.469508709150254333e+01
9.619062670950598859e-01 2.337385992303514470e+01
9.621668809477037509e-01 2.214061666580102639e+01
9.624274948003475050e-01 2.099319789496468758e+01
9.626881086529912590e-01 1.992733742285398080e+01
9.629487225056350130e-01 1.893700937424955555e+01
9.632093363582787671e-01 1.801481280006517594e+01
9.634699502109225211e-01 1.715237703814256420e+01
9.637305640635662751e-01 1.634077211479236880e+01
9.639911779162100292e-01 1.557090980999676688e+01
9.642517917688538942e-01 1.483392241665945299e+01
9.645124056214976482e-01 1.412150763196134129e+01
9.647730194741414023e-01 1.342622943253057421e+01
9.650336333267851563e-01 1.274176627464293432e+01
9.652942471794289103e-01 1.206309962958239623e+01
9.655548610320726644e-01 1.138663781413093723e+01
9.658154748847165294e-01 1.071027237161478318e+01
9.660760887373602834e-01 1.003336690001127351e+01
9.663367025900040375e-01 9.356681129761483362e+00
9.665973164426477915e-01 8.682236063487769329e+00
9.668579302952915455e-01 8.013128875648197535e+00
9.671185441479352995e-01 7.353308769449441229e+00
9.673791580005790536e-01 6.707326841916940730e+00
9.676397718532229186e-01 6.080074002565533320e+00
9.679003857058666727e-01 5.476520996686179643e+00
9.681609995585104267e-01 4.901473580177745148e+00
9.684216134111541807e-01 4.359353976793421737e+00
9.686822272637979347e-01 3.854017126973432905e+00
9.689428411164416888e-01 3.388607197793183978e+00
9.692034549690854428e-01 2.965456694675569160e+00
9.694640688217293079e-01 2.586027620502002744e+00
9.697246826743730619e-01 2.250891739063579422e+00
9.699852965270168159e-01 1.959745303088899382e+00
9.702459103796605699e-01 1.711452679669309251e+00
9.705065242323043240e-01 1.504113112630133697e+00
9.707671380849480780e-01 1.335145268067931879e+00
9.710277519375918320e-01 1.201385010610791948e+00
9.712883657902356971e-01 1.099192815112972177e+00
9.715489796428794511e-01 1.024568099785875930e+00
9.718095934955232051e-01 9.732683851383210349e-01
9.720702073481669592e-01 9.409314246444406837e-01
9.723308212008107132e-01 9.231982924081288955e-01
9.725914350534544672e-01 9.158349138569462644e-01
9.728520489060982213e-01 9.148488259344103035e-01
9.731126627587420863e-01 9.165972399639077395e-01
9.733732766113858403e-01 9.178819542813924093e-01
9.736338904640295944e-01 9.160265041717656764e-01
9.738945043166733484e-01 9.089312690347183255e-01
9.741551181693171024e-01 8.951031295036460111e-01
9.744157320219608565e-01 8.736576415878688495e-01
9.746763458746046105e-01 8.442934487492568252e-01
9.749369597272484755e-01 8.072405986649828780e-01
9.751975735798922296e-01 7.631863446608864177e-01
9.754581874325359836e-01 7.131836647505618298e-01
9.757188012851797376e-01 6.585489272034299457e-01
9.759794151378234917e-01 6.007557333634413466e-01
9.762400289904672457e-01 5.413319167091269479e-01
9.765006428431111107e-01 4.817659962414398978e-01
9.767612566957548648e-01 4.234281731693129713e-01
9.770218705483986188e-01 3.675093820169032521e-01
9.772824844010423728e-01 3.149801532473494592e-01
9.775430982536861269e-01 2.665693116807428820e-01
9.778037121063298809e-01 2.227609992920089044e-01
9.780643259589736349e-01 1.838073062667253676e-01
9.783249398116173889e-01 1.497529999990439842e-01
9.785855536642612540e-01 1.204684801031069563e-01
9.788461675169050080e-01 9.568712834271299317e-02
9.791067813695487621e-01 7.504359501755353268e-02
9.793673952221925161e-01 5.811017198458043320e-02
9.796280090748362701e-01 4.442914238175921932e-02
9.798886229274800241e-01 3.353976902314855651e-02
9.801492367801238892e-01 2.499930462645730614e-02
9.804098506327676432e-01 1.839801790586157240e-02
9.806704644854113972e-01 1.336869577802251782e-02
9.809310783380551513e-01 9.591392800173896560e-03


==> figsData/statsData/coverages.txt <==
9.399999999999999467e-01
9.200000000000000400e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.899999999999999911e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.300000000000000488e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.799999999999999822e-01
9.399999999999999467e-01
9.799999999999999822e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.300000000000000488e-01
9.599999999999999645e-01
9.200000000000000400e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.300000000000000488e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.200000000000000400e-01
9.599999999999999645e-01
9.799999999999999822e-01
1.000000000000000000e+00
9.300000000000000488e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.799999999999999822e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.100000000000000311e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.499999999999999556e-01
9.799999999999999822e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.300000000000000488e-01
9.200000000000000400e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.799999999999999822e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.799999999999999822e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.100000000000000311e-01
9.300000000000000488e-01
9.399999999999999467e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.100000000000000311e-01
9.499999999999999556e-01
9.799999999999999822e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.899999999999999911e-01
9.399999999999999467e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.300000000000000488e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.300000000000000488e-01
9.100000000000000311e-01
9.399999999999999467e-01
9.899999999999999911e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.799999999999999822e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.899999999999999911e-01
9.399999999999999467e-01
9.300000000000000488e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.799999999999999822e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.300000000000000488e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.599999999999999645e-01
1.000000000000000000e+00
9.000000000000000222e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.300000000000000488e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.799999999999999822e-01
9.899999999999999911e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.899999999999999911e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.799999999999999822e-01
9.200000000000000400e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.000000000000000222e-01
9.799999999999999822e-01
9.000000000000000222e-01
9.499999999999999556e-01
9.799999999999999822e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.300000000000000488e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.300000000000000488e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.300000000000000488e-01
9.599999999999999645e-01
9.200000000000000400e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.300000000000000488e-01
9.799999999999999822e-01
9.399999999999999467e-01
9.100000000000000311e-01
9.100000000000000311e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.799999999999999822e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.300000000000000488e-01
9.899999999999999911e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.200000000000000400e-01
9.399999999999999467e-01
9.799999999999999822e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.200000000000000400e-01
9.300000000000000488e-01
9.799999999999999822e-01
9.399999999999999467e-01
9.799999999999999822e-01
9.699999999999999734e-01
9.300000000000000488e-01
9.499999999999999556e-01
9.200000000000000400e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.899999999999999911e-01
9.200000000000000400e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.300000000000000488e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.200000000000000400e-01
9.100000000000000311e-01
9.399999999999999467e-01
9.100000000000000311e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.899999999999999911e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.100000000000000311e-01
9.300000000000000488e-01
9.799999999999999822e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.200000000000000400e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.100000000000000311e-01
9.499999999999999556e-01
9.300000000000000488e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.200000000000000400e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.300000000000000488e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.200000000000000400e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.799999999999999822e-01
9.399999999999999467e-01
9.300000000000000488e-01
9.200000000000000400e-01
9.699999999999999734e-01
9.200000000000000400e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.799999999999999822e-01
9.699999999999999734e-01
9.300000000000000488e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.200000000000000400e-01
9.799999999999999822e-01
9.200000000000000400e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.300000000000000488e-01
8.900000000000000133e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.799999999999999822e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.300000000000000488e-01
9.699999999999999734e-01
9.300000000000000488e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.200000000000000400e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.200000000000000400e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.799999999999999822e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.300000000000000488e-01
9.499999999999999556e-01
9.300000000000000488e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.300000000000000488e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.799999999999999822e-01
9.399999999999999467e-01
9.100000000000000311e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.899999999999999911e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.300000000000000488e-01
9.599999999999999645e-01
9.200000000000000400e-01
9.799999999999999822e-01
9.399999999999999467e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.799999999999999822e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.000000000000000222e-01
9.599999999999999645e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.300000000000000488e-01
9.899999999999999911e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.799999999999999822e-01
9.499999999999999556e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.799999999999999822e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.100000000000000311e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.799999999999999822e-01
9.200000000000000400e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.899999999999999911e-01
9.300000000000000488e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.799999999999999822e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.200000000000000400e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.300000000000000488e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.300000000000000488e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.799999999999999822e-01
9.200000000000000400e-01
9.100000000000000311e-01
9.499999999999999556e-01
9.799999999999999822e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.699999999999999734e-01
9.200000000000000400e-01
8.699999999999999956e-01
9.899999999999999911e-01
9.300000000000000488e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.799999999999999822e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.300000000000000488e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.899999999999999911e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.200000000000000400e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.799999999999999822e-01
9.300000000000000488e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.200000000000000400e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.799999999999999822e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.799999999999999822e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.899999999999999911e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.300000000000000488e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.799999999999999822e-01
9.899999999999999911e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.200000000000000400e-01
9.300000000000000488e-01
9.499999999999999556e-01
9.799999999999999822e-01
9.100000000000000311e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.200000000000000400e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.200000000000000400e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.300000000000000488e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.200000000000000400e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.799999999999999822e-01
9.200000000000000400e-01
9.599999999999999645e-01
9.799999999999999822e-01
9.599999999999999645e-01
9.200000000000000400e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.799999999999999822e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.799999999999999822e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.899999999999999911e-01
9.799999999999999822e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.100000000000000311e-01
9.300000000000000488e-01
9.799999999999999822e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.300000000000000488e-01
9.699999999999999734e-01
9.799999999999999822e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.200000000000000400e-01
9.699999999999999734e-01
9.100000000000000311e-01
9.200000000000000400e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.699999999999999734e-01
9.899999999999999911e-01
9.200000000000000400e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.799999999999999822e-01
9.899999999999999911e-01
9.499999999999999556e-01
9.799999999999999822e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.799999999999999822e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.200000000000000400e-01
9.599999999999999645e-01
9.799999999999999822e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.300000000000000488e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.899999999999999911e-01
9.699999999999999734e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.899999999999999911e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.799999999999999822e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.899999999999999911e-01
9.699999999999999734e-01
9.300000000000000488e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.399999999999999467e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.300000000000000488e-01
9.399999999999999467e-01
9.200000000000000400e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.200000000000000400e-01
9.799999999999999822e-01
9.399999999999999467e-01
9.699999999999999734e-01
9.300000000000000488e-01
9.399999999999999467e-01
9.300000000000000488e-01
1.000000000000000000e+00
9.599999999999999645e-01
9.399999999999999467e-01
9.300000000000000488e-01
9.499999999999999556e-01
9.100000000000000311e-01
9.200000000000000400e-01
9.399999999999999467e-01
9.300000000000000488e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.300000000000000488e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.200000000000000400e-01
9.399999999999999467e-01
9.799999999999999822e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.699999999999999734e-01
9.399999999999999467e-01
8.900000000000000133e-01
9.799999999999999822e-01
9.300000000000000488e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.300000000000000488e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.000000000000000222e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.300000000000000488e-01
9.399999999999999467e-01
9.799999999999999822e-01
9.699999999999999734e-01
9.000000000000000222e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.799999999999999822e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.000000000000000222e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.200000000000000400e-01
9.599999999999999645e-01
9.899999999999999911e-01
9.100000000000000311e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.300000000000000488e-01
9.599999999999999645e-01
9.300000000000000488e-01
9.399999999999999467e-01
9.899999999999999911e-01
9.200000000000000400e-01
9.200000000000000400e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.799999999999999822e-01
9.599999999999999645e-01
9.799999999999999822e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.200000000000000400e-01
9.499999999999999556e-01
9.799999999999999822e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.300000000000000488e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.799999999999999822e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.000000000000000222e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.100000000000000311e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.200000000000000400e-01
9.300000000000000488e-01
9.799999999999999822e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.300000000000000488e-01
9.100000000000000311e-01
9.399999999999999467e-01
9.699999999999999734e-01
9.300000000000000488e-01
9.399999999999999467e-01
9.799999999999999822e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.899999999999999911e-01
9.599999999999999645e-01
9.300000000000000488e-01
9.599999999999999645e-01
9.100000000000000311e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.799999999999999822e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.200000000000000400e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.799999999999999822e-01
9.300000000000000488e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.200000000000000400e-01
9.599999999999999645e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.799999999999999822e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.300000000000000488e-01
9.499999999999999556e-01
9.899999999999999911e-01
9.300000000000000488e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.200000000000000400e-01
9.799999999999999822e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.300000000000000488e-01
9.799999999999999822e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.300000000000000488e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.599999999999999645e-01
1.000000000000000000e+00
9.200000000000000400e-01
9.599999999999999645e-01
9.799999999999999822e-01
9.599999999999999645e-01
9.200000000000000400e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.300000000000000488e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.399999999999999467e-01
9.200000000000000400e-01
9.200000000000000400e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.300000000000000488e-01
9.699999999999999734e-01
9.300000000000000488e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.699999999999999734e-01
9.100000000000000311e-01
9.499999999999999556e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.499999999999999556e-01
9.300000000000000488e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.200000000000000400e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.799999999999999822e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.200000000000000400e-01
9.499999999999999556e-01
9.200000000000000400e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.200000000000000400e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.300000000000000488e-01
9.599999999999999645e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.200000000000000400e-01
9.699999999999999734e-01
9.399999999999999467e-01
9.599999999999999645e-01
9.300000000000000488e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.499999999999999556e-01
9.300000000000000488e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.200000000000000400e-01
9.499999999999999556e-01
9.100000000000000311e-01
9.699999999999999734e-01
9.599999999999999645e-01
9.699999999999999734e-01
8.800000000000000044e-01
9.300000000000000488e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.200000000000000400e-01


==> figsData/statsData/set_sizes.txt <==
3.576853871345520020e-02
3.787580132484436035e-02
6.326699256896972656e-02
1.783213391900062561e-02
6.136223673820495605e-02
9.631065651774406433e-03
1.349944621324539185e-02
5.488058924674987793e-02
6.252825260162353516e-02
1.283333357423543930e-02
6.330046057701110840e-02
1.387526839971542358e-02
4.308869689702987671e-02
1.773951575160026550e-02
1.832393184304237366e-02
1.026148498058319092e-01
1.225958764553070068e-02
7.928697392344474792e-03
1.769236102700233459e-02
7.769234478473663330e-03
7.540246844291687012e-02
7.675578352063894272e-03
1.197868958115577698e-02
2.649755775928497314e-02
8.695459924638271332e-03
4.999152850359678268e-03
9.262531995773315430e-03
2.396561205387115479e-02
7.093714177608489990e-02
6.048429012298583984e-02
5.353403091430664062e-02
8.427152410149574280e-03
4.790276288986206055e-02
3.088356554508209229e-02
7.317359745502471924e-02
2.110409736633300781e-02
4.513140022754669189e-02
7.132340222597122192e-03
2.075587771832942963e-02
3.427278995513916016e-02
4.633393883705139160e-02
6.395684089511632919e-03
3.482519090175628662e-02
7.528551854193210602e-03
1.197175681591033936e-02
3.340950608253479004e-02
2.027723193168640137e-02
1.838179677724838257e-02
1.961661130189895630e-02
1.825730502605438232e-02
8.654855191707611084e-03
3.966298699378967285e-02
5.720752477645874023e-02
2.804514765739440918e-02
2.630021981894969940e-02
1.605299860239028931e-02
6.700246036052703857e-02
8.189958333969116211e-02
1.360484361648559570e-01
4.700030386447906494e-02
6.244862079620361328e-02
3.804161772131919861e-02
1.720799691975116730e-02
8.428977429866790771e-02
4.077954590320587158e-02
4.509811848402023315e-02
6.039369106292724609e-02
2.491813898086547852e-02
1.248794794082641602e-02
9.966388344764709473e-03
1.632209867238998413e-02
1.875428855419158936e-02
5.084829777479171753e-02
6.451994180679321289e-02
3.630430996417999268e-02
4.543837904930114746e-02
8.647684939205646515e-03
3.845489025115966797e-02
8.799405768513679504e-03
2.603130042552947998e-02
6.495669484138488770e-03
1.290257181972265244e-02
3.024107217788696289e-02
8.630795404314994812e-03
6.008232757449150085e-02
5.150464549660682678e-02
3.130847215652465820e-02
1.532296836376190186e-02
1.462931931018829346e-02
1.674190908670425415e-02
6.106907129287719727e-02
1.203849911689758301e-02
4.110893234610557556e-02
1.242118701338768005e-02
6.887730956077575684e-02
4.456448554992675781e-02
1.780369877815246582e-02
3.371600434184074402e-02
2.870794944465160370e-02
6.129279360175132751e-02

